A Riemannian approach for PDE-constrained shape optimization over the diffeomorphism group using outer metrics

In this paper, we study the use of outer metrics, in particular Sobolev-type metrics on the diffeomorphism group in the context of PDE-constrained shape optimization. Leveraging the structure of the diffeomorphism group we analyze the connection between the push-forward of a smooth function defined on the diffeomorphism group and the classical shape derivative as an Eulerian semi-derivative. We consider in particular, two predominant examples on PDE-constrained shape optimization. An electric impedance tomography inspired problem, and the optimization of a two-dimensional bridge. These problems are numerically solved using the Riemannian steepest descent method where the descent directions are taken to be the Riemannian gradients associated to various outer metrics. For comparison reasons, we also solve the problem using other previously proposed Riemannian metrics in particular the Steklov-Poincar\'e metric.

==> Data/com_history_H2.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,remeshed,wall_clock_s
1,3.407836e+00,1.278113e-02,4.104102e-01,1.000000e+00,0,0.3349
2,3.404346e+00,1.286174e-02,4.082789e-01,1.000000e+00,0,0.1473
3,3.400819e+00,1.294192e-02,4.061370e-01,1.000000e+00,0,0.2153
4,3.397256e+00,1.302164e-02,4.039851e-01,1.000000e+00,0,0.1977
5,3.393657e+00,1.310086e-02,4.018237e-01,1.000000e+00,0,0.1613
6,3.390022e+00,1.317957e-02,3.996533e-01,1.000000e+00,0,0.1464
7,3.386352e+00,1.325773e-02,3.974746e-01,1.000000e+00,0,0.1543
8,3.382646e+00,1.333531e-02,3.952881e-01,1.000000e+00,0,0.1433
9,3.378904e+00,1.341229e-02,3.930943e-01,1.000000e+00,0,0.1447
10,3.375127e+00,1.348863e-02,3.908939e-01,1.000000e+00,0,0.1437
11,3.371315e+00,1.356432e-02,3.886874e-01,1.000000e+00,0,0.1422
12,3.367468e+00,1.363933e-02,3.864753e-01,1.000000e+00,0,0.1478
13,3.363587e+00,1.371362e-02,3.842583e-01,1.000000e+00,0,0.1481
14,3.359671e+00,1.378719e-02,3.820369e-01,1.000000e+00,0,0.1423
15,3.355722e+00,1.386000e-02,3.798117e-01,1.000000e+00,0,0.1400
16,3.351738e+00,1.393204e-02,3.775832e-01,1.000000e+00,0,0.1405
17,3.347722e+00,1.400328e-02,3.753520e-01,1.000000e+00,0,0.1415
18,3.343672e+00,1.407370e-02,3.731187e-01,1.000000e+00,0,0.1422
19,3.339590e+00,1.414329e-02,3.708838e-01,1.000000e+00,0,0.1660
20,3.335475e+00,1.421203e-02,3.686479e-01,1.000000e+00,0,0.1436
21,3.331329e+00,1.427989e-02,3.664115e-01,1.000000e+00,0,0.1494
22,3.327151e+00,1.434688e-02,3.641752e-01,1.000000e+00,0,0.1405
23,3.322942e+00,1.441297e-02,3.619395e-01,1.000000e+00,0,0.1398
24,3.318703e+00,1.447815e-02,3.597049e-01,1.000000e+00,0,0.1448
25,3.314434e+00,1.454242e-02,3.574721e-01,1.000000e+00,0,0.1481
26,3.310135e+00,1.460575e-02,3.552414e-01,1.000000e+00,0,0.1456
27,3.305807e+00,1.466816e-02,3.530134e-01,1.000000e+00,0,0.1396
28,3.301451e+00,1.472963e-02,3.507886e-01,1.000000e+00,0,0.1438
29,3.297067e+00,1.479015e-02,3.485675e-01,1.000000e+00,0,0.1423
30,3.292655e+00,1.484974e-02,3.463507e-01,1.000000e+00,0,0.1396
31,3.288217e+00,1.490838e-02,3.441385e-01,1.000000e+00,0,0.1407
32,3.283752e+00,1.496608e-02,3.419314e-01,1.000000e+00,0,0.1439
33,3.279262e+00,1.502284e-02,3.397300e-01,1.000000e+00,0,0.1536
34,3.274747e+00,1.507867e-02,3.375346e-01,1.000000e+00,0,0.1552
35,3.270207e+00,1.513357e-02,3.353458e-01,1.000000e+00,0,0.1538
36,3.265644e+00,1.518756e-02,3.331638e-01,1.000000e+00,0,0.1603
37,3.261057e+00,1.524065e-02,3.309893e-01,1.000000e+00,0,0.1475
38,3.256449e+00,1.529284e-02,3.288225e-01,1.000000e+00,0,0.1716
39,3.251818e+00,1.534416e-02,3.266638e-01,1.000000e+00,0,0.1598
40,3.247166e+00,1.539462e-02,3.245137e-01,1.000000e+00,0,0.1588
41,3.242494e+00,1.544424e-02,3.223726e-01,1.000000e+00,0,0.1436
42,3.237802e+00,1.549304e-02,3.202407e-01,1.000000e+00,0,0.1421
43,3.233091e+00,1.554104e-02,3.181185e-01,1.000000e+00,0,0.1402
44,3.228362e+00,1.558826e-02,3.160062e-01,1.000000e+00,0,0.1677
45,3.223615e+00,1.563474e-02,3.139043e-01,1.000000e+00,0,0.1514
46,3.218851e+00,1.568050e-02,3.118130e-01,1.000000e+00,0,0.1477
47,3.214071e+00,1.572557e-02,3.097326e-01,1.000000e+00,0,0.1407
48,3.209275e+00,1.576997e-02,3.076634e-01,1.000000e+00,0,0.1412
49,3.204465e+00,1.581375e-02,3.056058e-01,1.000000e+00,0,0.2355
50,3.199640e+00,1.585693e-02,3.035599e-01,1.000000e+00,0,0.1425
51,3.194802e+00,1.589955e-02,3.015261e-01,1.000000e+00,0,0.1457
52,3.189950e+00,1.594164e-02,2.995045e-01,1.000000e+00,0,0.1524
53,3.185087e+00,1.598325e-02,2.974954e-01,1.000000e+00,0,0.2491
54,3.180213e+00,1.602441e-02,2.954990e-01,1.000000e+00,0,0.1448
55,3.175327e+00,1.606516e-02,2.935155e-01,1.000000e+00,0,0.1769
56,3.170432e+00,1.610553e-02,2.915452e-01,1.000000e+00,0,0.2166
57,3.165527e+00,1.614558e-02,2.895881e-01,1.000000e+00,0,0.1520
58,3.160614e+00,1.618533e-02,2.876445e-01,1.000000e+00,0,0.1536
59,3.155692e+00,1.622484e-02,2.857146e-01,1.000000e+00,0,0.1739
60,3.150763e+00,1.626414e-02,2.837984e-01,1.000000e+00,0,0.1477
61,3.145827e+00,1.630328e-02,2.818961e-01,1.000000e+00,0,0.2163
62,3.140885e+00,1.634229e-02,2.800079e-01,1.000000e+00,0,0.1653
63,3.135937e+00,1.638123e-02,2.781338e-01,1.000000e+00,0,0.1697
64,3.130984e+00,1.642012e-02,2.762740e-01,1.000000e+00,0,0.1537
65,3.126027e+00,1.645901e-02,2.744285e-01,1.000000e+00,0,0.1525
66,3.121066e+00,1.649795e-02,2.725975e-01,1.000000e+00,0,0.2742
67,3.116101e+00,1.653696e-02,2.707810e-01,1.000000e+00,0,0.1934
68,3.111134e+00,1.657609e-02,2.689791e-01,1.000000e+00,0,0.3024
69,3.106164e+00,1.661537e-02,2.671918e-01,1.000000e+00,0,0.2169
70,3.101193e+00,1.665485e-02,2.654192e-01,1.000000e+00,0,0.1693
71,3.096220e+00,1.669455e-02,2.636613e-01,1.000000e+00,0,0.1427
72,3.091246e+00,1.673450e-02,2.619182e-01,1.000000e+00,0,0.1440
73,3.086273e+00,1.677475e-02,2.601898e-01,1.000000e+00,0,0.1733
74,3.081299e+00,1.681530e-02,2.584762e-01,1.000000e+00,0,0.1523
75,3.076326e+00,1.685620e-02,2.567774e-01,1.000000e+00,0,0.1423
76,3.071353e+00,1.689746e-02,2.550935e-01,1.000000e+00,0,0.1574
77,3.066382e+00,1.693911e-02,2.534242e-01,1.000000e+00,0,0.1416
78,3.061413e+00,1.698116e-02,2.517698e-01,1.000000e+00,0,0.1404
79,3.056446e+00,1.702364e-02,2.501301e-01,1.000000e+00,0,0.1429
80,3.051481e+00,1.706654e-02,2.485051e-01,1.000000e+00,0,0.1448
81,3.046518e+00,1.710988e-02,2.468948e-01,1.000000e+00,0,0.1413
82,3.041559e+00,1.715367e-02,2.452992e-01,1.000000e+00,0,0.1474
83,3.036603e+00,1.719791e-02,2.437181e-01,1.000000e+00,0,0.1846
84,3.031651e+00,1.724259e-02,2.421516e-01,1.000000e+00,0,0.1479
85,3.026703e+00,1.728772e-02,2.405996e-01,1.000000e+00,0,0.1473
86,3.021759e+00,1.733327e-02,2.390620e-01,1.000000e+00,0,0.1501
87,3.016819e+00,1.737925e-02,2.346564e-01,1.000000e+00,0,0.1482
88,3.011884e+00,1.742564e-02,2.278690e-01,1.000000e+00,0,0.2747
89,3.006953e+00,1.747240e-02,2.212268e-01,1.000000e+00,0,0.3151
90,3.002028e+00,1.751952e-02,2.147301e-01,1.000000e+00,0,0.1630
91,2.997108e+00,1.756697e-02,2.083790e-01,1.000000e+00,0,0.2032
92,2.992193e+00,1.761472e-02,2.021733e-01,1.000000e+00,0,0.1505
93,2.987284e+00,1.766273e-02,1.961128e-01,1.000000e+00,0,0.1451
94,2.982380e+00,1.771095e-02,1.901968e-01,1.000000e+00,0,0.1471
95,2.977483e+00,1.775934e-02,1.844247e-01,1.000000e+00,0,0.1477
96,2.972591e+00,1.780785e-02,1.787956e-01,1.000000e+00,0,0.1426
97,2.967706e+00,1.785643e-02,1.733083e-01,1.000000e+00,0,0.1484
98,2.962827e+00,1.790501e-02,1.679617e-01,1.000000e+00,0,0.1415
99,2.957954e+00,1.795354e-02,1.627544e-01,1.000000e+00,0,0.1432
100,2.953088e+00,1.800195e-02,1.576848e-01,1.000000e+00,0,0.1462
101,2.948229e+00,1.805017e-02,1.527513e-01,1.000000e+00,0,0.1425
102,2.943377e+00,1.809813e-02,1.479522e-01,1.000000e+00,0,0.1426
103,2.938531e+00,1.814574e-02,1.432857e-01,1.000000e+00,0,0.1489
104,2.933693e+00,1.819294e-02,1.387496e-01,1.000000e+00,0,0.1431
105,2.928862e+00,1.823963e-02,1.343420e-01,1.000000e+00,0,0.1558
106,2.924038e+00,1.828573e-02,1.300607e-01,1.000000e+00,0,0.2222
107,2.919222e+00,1.833115e-02,1.259036e-01,1.000000e+00,0,0.1635
108,2.914414e+00,1.837579e-02,1.218684e-01,1.000000e+00,0,0.1728
109,2.909613e+00,1.841958e-02,1.179527e-01,1.000000e+00,0,0.1793
110,2.904820e+00,1.846240e-02,1.141542e-01,1.000000e+00,0,0.2643
111,2.900036e+00,1.850416e-02,1.104704e-01,1.000000e+00,0,0.2106
112,2.895259e+00,1.854476e-02,1.068990e-01,1.000000e+00,0,0.1577
113,2.890491e+00,1.858409e-02,1.034375e-01,1.000000e+00,0,0.1591
114,2.885732e+00,1.862207e-02,1.000834e-01,1.000000e+00,0,0.1385
115,2.880982e+00,1.865858e-02,9.683411e-02,1.000000e+00,1,0.3386
116,2.889441e+00,1.882178e-02,6.604551e-01,1.000000e+00,0,0.2103
117,2.884927e+00,1.887031e-02,6.563746e-01,1.000000e+00,0,0.2097
118,2.880419e+00,1.891714e-02,6.522463e-01,1.000000e+00,0,0.2596
119,2.875917e+00,1.896215e-02,6.480725e-01,1.000000e+00,0,0.3589
120,2.871422e+00,1.900520e-02,6.438557e-01,1.000000e+00,0,0.2466
121,2.866933e+00,1.904618e-02,6.395983e-01,1.000000e+00,0,0.2113
122,2.862451e+00,1.908496e-02,6.353028e-01,1.000000e+00,0,0.2103
123,2.857976e+00,1.912142e-02,6.309716e-01,1.000000e+00,0,0.2081
124,2.853508e+00,1.915544e-02,6.266072e-01,1.000000e+00,0,0.2059
125,2.849048e+00,1.918689e-02,6.222121e-01,1.000000e+00,0,0.2058
126,2.844595e+00,1.921566e-02,6.177887e-01,1.000000e+00,0,0.2168
127,2.840151e+00,1.924164e-02,6.133393e-01,1.000000e+00,0,0.2132
128,2.835715e+00,1.926472e-02,6.088665e-01,1.000000e+00,0,0.2211
129,2.831287e+00,1.928478e-02,6.043727e-01,1.000000e+00,0,0.2219
130,2.826869e+00,1.930173e-02,5.998603e-01,1.000000e+00,0,0.2086
131,2.822460e+00,1.931546e-02,5.953315e-01,1.000000e+00,0,0.2054
132,2.818061e+00,1.932589e-02,5.907889e-01,1.000000e+00,0,0.2139
133,2.813672e+00,1.933291e-02,5.862346e-01,1.000000e+00,0,0.2098
134,2.809294e+00,1.933644e-02,5.816710e-01,1.000000e+00,0,0.2843
135,2.804927e+00,1.933641e-02,5.771004e-01,1.000000e+00,0,0.3190
136,2.800571e+00,1.933273e-02,5.725250e-01,1.000000e+00,0,0.2277
137,2.796228e+00,1.932534e-02,5.679470e-01,1.000000e+00,0,0.2362
138,2.791896e+00,1.931417e-02,5.633685e-01,1.000000e+00,0,0.2293
139,2.787578e+00,1.929917e-02,5.587916e-01,1.000000e+00,0,0.2365
140,2.783273e+00,1.928029e-02,5.542186e-01,1.000000e+00,0,0.2164
141,2.778983e+00,1.925748e-02,5.496513e-01,1.000000e+00,0,0.2203
142,2.774707e+00,1.923069e-02,5.450918e-01,1.000000e+00,0,0.2107
143,2.770446e+00,1.919992e-02,5.405420e-01,1.000000e+00,0,0.2143
144,2.766200e+00,1.916511e-02,5.360038e-01,1.000000e+00,0,0.2121
145,2.761971e+00,1.912627e-02,5.314791e-01,1.000000e+00,0,0.2130
146,2.757758e+00,1.908338e-02,5.269697e-01,1.000000e+00,0,0.2191
147,2.753563e+00,1.903644e-02,5.224773e-01,1.000000e+00,0,0.3024
148,2.749385e+00,1.898544e-02,5.180035e-01,1.000000e+00,0,0.3183
149,2.745226e+00,1.893041e-02,5.135502e-01,1.000000e+00,0,0.2446
150,2.741086e+00,1.887137e-02,5.091187e-01,1.000000e+00,0,0.2396
151,2.736965e+00,1.880833e-02,5.047108e-01,1.000000e+00,0,0.2105
152,2.732864e+00,1.874133e-02,5.003277e-01,1.000000e+00,0,0.2103
153,2.728784e+00,1.867041e-02,4.959711e-01,1.000000e+00,0,0.2136
154,2.724725e+00,1.859563e-02,4.916421e-01,1.000000e+00,0,0.2135
155,2.720688e+00,1.851703e-02,4.873422e-01,1.000000e+00,0,0.2096
156,2.716673e+00,1.843467e-02,4.830726e-01,1.000000e+00,0,0.2096
157,2.712680e+00,1.834863e-02,4.788345e-01,1.000000e+00,0,0.2125
158,2.708711e+00,1.825898e-02,4.746290e-01,1.000000e+00,0,0.2103
159,2.704765e+00,1.816580e-02,4.704572e-01,1.000000e+00,0,0.3383
160,2.700843e+00,1.806917e-02,4.663201e-01,1.000000e+00,0,0.2137
161,2.696946e+00,1.796920e-02,4.622186e-01,1.000000e+00,0,0.2167
162,2.693074e+00,1.786597e-02,4.581538e-01,1.000000e+00,0,0.2202
163,2.689228e+00,1.775960e-02,4.541265e-01,1.000000e+00,0,0.2302
164,2.685407e+00,1.765019e-02,4.487483e-01,1.000000e+00,0,0.2794
165,2.681613e+00,1.753786e-02,4.401953e-01,1.000000e+00,0,0.2250
166,2.677845e+00,1.742272e-02,4.317709e-01,1.000000e+00,0,0.2092
167,2.674104e+00,1.730490e-02,4.234767e-01,1.000000e+00,0,0.2112
168,2.670391e+00,1.718453e-02,4.153140e-01,1.000000e+00,0,0.2091
169,2.666705e+00,1.706173e-02,4.072838e-01,1.000000e+00,0,0.2063
170,2.663047e+00,1.693663e-02,3.993870e-01,1.000000e+00,0,0.2265
171,2.659417e+00,1.680938e-02,3.916241e-01,1.000000e+00,0,0.2148
172,2.655816e+00,1.668011e-02,3.839956e-01,1.000000e+00,0,0.2235
173,2.652243e+00,1.654896e-02,3.765017e-01,1.000000e+00,0,0.2081
174,2.648700e+00,1.641607e-02,3.691422e-01,1.000000e+00,0,0.2098
175,2.645185e+00,1.628158e-02,3.619172e-01,1.000000e+00,0,0.2197
176,2.641700e+00,1.614564e-02,3.548262e-01,1.000000e+00,0,0.2099
177,2.638244e+00,1.600838e-02,3.478687e-01,1.000000e+00,0,0.2285
178,2.634818e+00,1.586995e-02,3.410441e-01,1.000000e+00,0,0.2338
179,2.631421e+00,1.573049e-02,3.343516e-01,1.000000e+00,0,0.2149
180,2.628054e+00,1.559014e-02,3.277903e-01,1.000000e+00,0,0.2135
181,2.624717e+00,1.544903e-02,3.213590e-01,1.000000e+00,0,0.2882
182,2.621410e+00,1.530731e-02,3.150568e-01,1.000000e+00,0,0.3253
183,2.618133e+00,1.516511e-02,3.088822e-01,1.000000e+00,0,0.2822
184,2.614885e+00,1.502256e-02,3.028341e-01,1.000000e+00,0,0.2620
185,2.611667e+00,1.487979e-02,2.969108e-01,1.000000e+00,0,0.2116
186,2.608480e+00,1.473691e-02,2.911110e-01,1.000000e+00,0,0.2255
187,2.605322e+00,1.459407e-02,2.854330e-01,1.000000e+00,0,0.2241
188,2.602193e+00,1.445136e-02,2.798752e-01,1.000000e+00,0,0.2172
189,2.599095e+00,1.430891e-02,2.744358e-01,1.000000e+00,0,0.2123
190,2.596026e+00,1.416683e-02,2.691131e-01,1.000000e+00,0,0.2185
191,2.592986e+00,1.402522e-02,2.639054e-01,1.000000e+00,0,0.2068
192,2.589976e+00,1.388417e-02,2.588108e-01,1.000000e+00,0,0.2130
193,2.586995e+00,1.374379e-02,2.538273e-01,1.000000e+00,0,0.2295
194,2.584043e+00,1.360416e-02,2.489532e-01,1.000000e+00,0,0.2100
195,2.581120e+00,1.346537e-02,2.441864e-01,1.000000e+00,0,0.2280
196,2.578226e+00,1.332750e-02,2.395252e-01,1.000000e+00,0,0.2146
197,2.575360e+00,1.319062e-02,2.349674e-01,1.000000e+00,0,0.2112
198,2.572523e+00,1.305481e-02,2.305112e-01,1.000000e+00,0,0.2178
199,2.569714e+00,1.292012e-02,2.261547e-01,1.000000e+00,0,0.2128
200,2.566933e+00,1.278662e-02,2.218957e-01,1.000000e+00,0,0.2152
201,2.564179e+00,1.265436e-02,2.177325e-01,1.000000e+00,0,0.2105
202,2.561454e+00,1.252339e-02,2.136630e-01,1.000000e+00,0,0.2136
203,2.558755e+00,1.239375e-02,2.096854e-01,1.000000e+00,0,0.2661
204,2.556084e+00,1.226549e-02,2.057976e-01,1.000000e+00,0,0.2662
205,2.553440e+00,1.213864e-02,2.019978e-01,1.000000e+00,0,0.3285
206,2.550822e+00,1.201323e-02,1.982840e-01,1.000000e+00,0,0.2582
207,2.548231e+00,1.188928e-02,1.946545e-01,1.000000e+00,0,0.2645
208,2.545666e+00,1.176683e-02,1.911073e-01,1.000000e+00,0,0.2133
209,2.543127e+00,1.164589e-02,1.876406e-01,1.000000e+00,0,0.2179
210,2.540614e+00,1.152647e-02,1.842526e-01,1.000000e+00,0,0.2084
211,2.538126e+00,1.140859e-02,1.809415e-01,1.000000e+00,0,0.2052
212,2.535663e+00,1.129225e-02,1.777055e-01,1.000000e+00,0,0.3053
213,2.533225e+00,1.117746e-02,1.745430e-01,1.000000e+00,0,0.2142
214,2.530812e+00,1.106423e-02,1.714521e-01,1.000000e+00,0,0.2157
215,2.528423e+00,1.095255e-02,1.684313e-01,1.000000e+00,0,0.2228
216,2.526058e+00,1.084242e-02,1.654788e-01,1.000000e+00,0,0.2181
217,2.523717e+00,1.073384e-02,1.625931e-01,1.000000e+00,0,0.2121
218,2.521400e+00,1.062680e-02,1.597726e-01,1.000000e+00,0,0.2116
219,2.519106e+00,1.052130e-02,1.570156e-01,1.000000e+00,0,0.2226
220,2.516835e+00,1.041731e-02,1.543207e-01,1.000000e+00,0,0.2169
221,2.514587e+00,1.031484e-02,1.516864e-01,1.000000e+00,0,0.2189
222,2.512361e+00,1.021386e-02,1.491112e-01,1.000000e+00,0,0.2148
223,2.510158e+00,1.011437e-02,1.465936e-01,1.000000e+00,0,0.2088
224,2.507977e+00,1.001635e-02,1.441323e-01,1.000000e+00,0,0.2094
225,2.505818e+00,9.919782e-03,1.417259e-01,1.000000e+00,0,0.2147
226,2.503680e+00,9.824650e-03,1.393730e-01,1.000000e+00,0,0.2078
227,2.501563e+00,9.730937e-03,1.370723e-01,1.000000e+00,0,0.2121
228,2.499467e+00,9.638625e-03,1.348226e-01,1.000000e+00,0,0.2125
229,2.497393e+00,9.547697e-03,1.326225e-01,1.000000e+00,0,0.2059
230,2.495338e+00,9.458132e-03,1.304709e-01,1.000000e+00,0,0.2077
231,2.493304e+00,9.369913e-03,1.283666e-01,1.000000e+00,0,0.2109
232,2.491290e+00,9.283020e-03,1.263083e-01,1.000000e+00,0,0.2111
233,2.489296e+00,9.197433e-03,1.242950e-01,1.000000e+00,0,0.2387
234,2.487321e+00,9.113133e-03,1.223254e-01,1.000000e+00,0,0.2176
235,2.485365e+00,9.030102e-03,1.203987e-01,1.000000e+00,0,0.2114
236,2.483429e+00,8.948318e-03,1.185136e-01,1.000000e+00,0,0.2091
237,2.481511e+00,8.867764e-03,1.166691e-01,1.000000e+00,0,0.2217
238,2.479612e+00,8.788419e-03,1.148643e-01,1.000000e+00,0,0.2206
239,2.477731e+00,8.710265e-03,1.130981e-01,1.000000e+00,0,0.2145
240,2.475868e+00,8.633283e-03,1.113697e-01,1.000000e+00,0,0.2129
241,2.474024e+00,8.557454e-03,1.096780e-01,1.000000e+00,0,0.2101
242,2.472196e+00,8.482759e-03,1.080221e-01,1.000000e+00,0,0.2125
243,2.470386e+00,8.409181e-03,1.064013e-01,1.000000e+00,0,0.2079
244,2.468594e+00,8.336701e-03,1.048145e-01,1.000000e+00,0,0.2102
245,2.466818e+00,8.265301e-03,1.032610e-01,1.000000e+00,0,0.2144
246,2.465059e+00,8.194965e-03,1.017399e-01,1.000000e+00,0,0.2096
247,2.463317e+00,8.125673e-03,1.002505e-01,1.000000e+00,0,0.3378
248,2.461591e+00,8.057410e-03,9.879197e-02,5.000000e-01,1,0.5742
249,2.460799e+00,7.903846e-03,7.250934e-01,5.000000e-01,0,0.1998
250,2.459966e+00,7.871049e-03,7.243948e-01,5.000000e-01,0,0.1626
251,2.459136e+00,7.838506e-03,7.236956e-01,5.000000e-01,0,0.1563
252,2.458310e+00,7.806215e-03,7.229961e-01,5.000000e-01,0,0.1577
253,2.457488e+00,7.774172e-03,7.222962e-01,5.000000e-01,0,0.1585
254,2.456670e+00,7.742373e-03,7.215959e-01,5.000000e-01,0,0.1635
255,2.455856e+00,7.710816e-03,7.208952e-01,5.000000e-01,0,0.1586
256,2.455045e+00,7.679498e-03,7.201941e-01,5.000000e-01,0,0.1565
257,2.454238e+00,7.648417e-03,7.194926e-01,5.000000e-01,0,0.1568
258,2.453435e+00,7.617569e-03,7.187908e-01,5.000000e-01,0,0.1641
259,2.452635e+00,7.586953e-03,7.180885e-01,5.000000e-01,0,0.1661
260,2.451839e+00,7.556567e-03,7.173860e-01,5.000000e-01,0,0.1593
261,2.451047e+00,7.526407e-03,7.166830e-01,5.000000e-01,0,0.1733
262,2.450258e+00,7.496471e-03,7.159797e-01,5.000000e-01,0,0.1760
263,2.449473e+00,7.466759e-03,7.152761e-01,5.000000e-01,0,0.1642
264,2.448691e+00,7.437267e-03,7.145721e-01,5.000000e-01,0,0.2513
265,2.447913e+00,7.407994e-03,7.138677e-01,5.000000e-01,0,0.1589
266,2.447139e+00,7.378937e-03,7.131631e-01,5.000000e-01,0,0.1607
267,2.446368e+00,7.350095e-03,7.124581e-01,5.000000e-01,0,0.1664
268,2.445600e+00,7.321466e-03,7.117527e-01,5.000000e-01,0,0.1589
269,2.444836e+00,7.293048e-03,7.110471e-01,5.000000e-01,0,0.1575
270,2.444075e+00,7.264840e-03,7.103412e-01,5.000000e-01,0,0.1589
271,2.443318e+00,7.236839e-03,7.096349e-01,5.000000e-01,0,0.1601
272,2.442563e+00,7.209043e-03,7.089283e-01,5.000000e-01,0,0.1563
273,2.441813e+00,7.181452e-03,7.082215e-01,5.000000e-01,0,0.1914
274,2.441065e+00,7.154063e-03,7.075144e-01,5.000000e-01,0,0.1939
275,2.440321e+00,7.126875e-03,7.068069e-01,5.000000e-01,0,0.3407
276,2.439581e+00,7.099886e-03,7.060992e-01,5.000000e-01,0,0.2177
277,2.438843e+00,7.073094e-03,7.053913e-01,5.000000e-01,0,0.2463
278,2.438109e+00,7.046498e-03,7.046830e-01,5.000000e-01,0,0.1690
279,2.437378e+00,7.020097e-03,7.039745e-01,5.000000e-01,0,0.1602
280,2.436650e+00,6.993888e-03,7.032657e-01,5.000000e-01,0,0.1567
281,2.435925e+00,6.967871e-03,7.025567e-01,5.000000e-01,0,0.1568
282,2.435203e+00,6.942043e-03,7.018474e-01,5.000000e-01,0,0.1579
283,2.434485e+00,6.916403e-03,7.011379e-01,5.000000e-01,0,0.1674
284,2.433770e+00,6.890950e-03,7.004282e-01,5.000000e-01,0,0.1612
285,2.433057e+00,6.865682e-03,6.997182e-01,5.000000e-01,0,0.1650
286,2.432348e+00,6.840597e-03,6.990080e-01,5.000000e-01,0,0.1574
287,2.431642e+00,6.815695e-03,6.982975e-01,5.000000e-01,0,0.1603
288,2.430939e+00,6.790974e-03,6.975869e-01,5.000000e-01,0,0.1620
289,2.430239e+00,6.766432e-03,6.968760e-01,5.000000e-01,0,0.1590
290,2.429542e+00,6.742068e-03,6.961649e-01,5.000000e-01,0,0.1713
291,2.428848e+00,6.717880e-03,6.954536e-01,5.000000e-01,0,0.1640
292,2.428156e+00,6.693868e-03,6.947421e-01,5.000000e-01,0,0.1563
293,2.427468e+00,6.670029e-03,6.940305e-01,5.000000e-01,0,0.1621
294,2.426783e+00,6.646363e-03,6.933186e-01,5.000000e-01,0,0.1588
295,2.426100e+00,6.622867e-03,6.926066e-01,5.000000e-01,0,0.1560
296,2.425421e+00,6.599542e-03,6.918943e-01,5.000000e-01,0,0.1595
297,2.424744e+00,6.576384e-03,6.911819e-01,5.000000e-01,0,0.1735
298,2.424070e+00,6.553394e-03,6.904694e-01,5.000000e-01,0,0.1569
299,2.423399e+00,6.530569e-03,6.897566e-01,5.000000e-01,0,0.1558
300,2.422731e+00,6.507908e-03,6.890437e-01,5.000000e-01,0,0.1599
301,2.422065e+00,6.485410e-03,6.883307e-01,5.000000e-01,0,0.1599
302,2.421402e+00,6.463074e-03,6.876175e-01,5.000000e-01,0,0.1558
303,2.420742e+00,6.440899e-03,6.869042e-01,5.000000e-01,0,0.1584
304,2.420085e+00,6.418882e-03,6.861907e-01,5.000000e-01,0,0.1556
305,2.419430e+00,6.397023e-03,6.854771e-01,5.000000e-01,0,0.1564
306,2.418779e+00,6.375321e-03,6.847633e-01,5.000000e-01,0,0.1646
307,2.418129e+00,6.353774e-03,6.840494e-01,5.000000e-01,0,0.1627
308,2.417483e+00,6.332381e-03,6.833354e-01,5.000000e-01,0,0.1567
309,2.416839e+00,6.311140e-03,6.826213e-01,5.000000e-01,0,0.1578
310,2.416197e+00,6.290052e-03,6.819071e-01,5.000000e-01,0,0.1637
311,2.415559e+00,6.269113e-03,6.811928e-01,5.000000e-01,0,0.1700
312,2.414922e+00,6.248324e-03,6.804783e-01,5.000000e-01,0,0.1591
313,2.414289e+00,6.227682e-03,6.797638e-01,5.000000e-01,0,0.1600
314,2.413658e+00,6.207187e-03,6.790492e-01,5.000000e-01,0,0.1605
315,2.413029e+00,6.186837e-03,6.783344e-01,5.000000e-01,0,0.1605
316,2.412403e+00,6.166632e-03,6.776196e-01,5.000000e-01,0,0.1651
317,2.411780e+00,6.146569e-03,6.769047e-01,5.000000e-01,0,0.1606
318,2.411159e+00,6.126648e-03,6.761898e-01,5.000000e-01,0,0.1641
319,2.410540e+00,6.106868e-03,6.754747e-01,5.000000e-01,0,0.1557
320,2.409924e+00,6.087228e-03,6.747596e-01,5.000000e-01,0,0.2548
321,2.409311e+00,6.067725e-03,6.740445e-01,5.000000e-01,0,0.1586
322,2.408699e+00,6.048360e-03,6.733292e-01,5.000000e-01,0,0.1611
323,2.408091e+00,6.029131e-03,6.726140e-01,5.000000e-01,0,0.1613
324,2.407484e+00,6.010036e-03,6.718986e-01,5.000000e-01,0,0.1596
325,2.406880e+00,5.991075e-03,6.711833e-01,5.000000e-01,0,0.1570
326,2.406278e+00,5.972247e-03,6.704678e-01,5.000000e-01,0,0.1559
327,2.405679e+00,5.953550e-03,6.697524e-01,5.000000e-01,0,0.1597
328,2.405082e+00,5.934984e-03,6.690369e-01,5.000000e-01,0,0.1612
329,2.404487e+00,5.916546e-03,6.683214e-01,5.000000e-01,0,0.1563
330,2.403895e+00,5.898237e-03,6.676059e-01,5.000000e-01,0,0.1566
331,2.403305e+00,5.880055e-03,6.668903e-01,5.000000e-01,0,0.1638
332,2.402717e+00,5.861999e-03,6.661747e-01,5.000000e-01,0,0.1635
333,2.402131e+00,5.844067e-03,6.654591e-01,5.000000e-01,0,0.1595
334,2.401548e+00,5.826259e-03,6.647435e-01,5.000000e-01,0,0.1707
335,2.400967e+00,5.808574e-03,6.640279e-01,5.000000e-01,0,0.1869
336,2.400388e+00,5.791011e-03,6.633124e-01,5.000000e-01,0,0.2251
337,2.399811e+00,5.773568e-03,6.625968e-01,5.000000e-01,0,0.1591
338,2.399237e+00,5.756244e-03,6.618812e-01,5.000000e-01,0,0.1603
339,2.398664e+00,5.739039e-03,6.611656e-01,5.000000e-01,0,0.1818
340,2.398094e+00,5.721951e-03,6.604501e-01,5.000000e-01,0,0.1863
341,2.397526e+00,5.704980e-03,6.597345e-01,5.000000e-01,0,0.1551
342,2.396960e+00,5.688124e-03,6.590190e-01,5.000000e-01,0,0.1616
343,2.396396e+00,5.671383e-03,6.583036e-01,5.000000e-01,0,0.1544
344,2.395834e+00,5.654755e-03,6.575881e-01,5.000000e-01,0,0.1630
345,2.395275e+00,5.638239e-03,6.568727e-01,5.000000e-01,0,0.1601
346,2.394717e+00,5.621835e-03,6.561574e-01,5.000000e-01,0,0.1725
347,2.394162e+00,5.605541e-03,6.554421e-01,5.000000e-01,0,0.1676
348,2.393608e+00,5.589356e-03,6.547268e-01,5.000000e-01,0,0.1617
349,2.393057e+00,5.573280e-03,6.540116e-01,5.000000e-01,0,0.1563
350,2.392508e+00,5.557311e-03,6.532965e-01,5.000000e-01,0,0.1561
351,2.391960e+00,5.541449e-03,6.525814e-01,5.000000e-01,0,0.1650
352,2.391415e+00,5.525692e-03,6.518664e-01,5.000000e-01,0,0.1558
353,2.390872e+00,5.510040e-03,6.511514e-01,5.000000e-01,0,0.1594
354,2.390330e+00,5.494492e-03,6.504365e-01,5.000000e-01,0,0.1597
355,2.389791e+00,5.479046e-03,6.497217e-01,5.000000e-01,0,0.1586
356,2.389253e+00,5.463702e-03,6.490070e-01,5.000000e-01,0,0.1575
357,2.388718e+00,5.448460e-03,6.482924e-01,5.000000e-01,0,0.1555
358,2.388184e+00,5.433317e-03,6.475779e-01,5.000000e-01,0,0.1617
359,2.387653e+00,5.418273e-03,6.468634e-01,5.000000e-01,0,0.1599
360,2.387123e+00,5.403328e-03,6.461491e-01,5.000000e-01,0,0.1627
361,2.386595e+00,5.388480e-03,6.454348e-01,5.000000e-01,0,0.1596
362,2.386069e+00,5.373728e-03,6.447207e-01,5.000000e-01,0,0.1582
363,2.385545e+00,5.359073e-03,6.440067e-01,5.000000e-01,0,0.1584
364,2.385023e+00,5.344511e-03,6.432927e-01,5.000000e-01,0,0.1572
365,2.384502e+00,5.330044e-03,6.425789e-01,5.000000e-01,0,0.1587
366,2.383984e+00,5.315670e-03,6.418652e-01,5.000000e-01,0,0.1627
367,2.383467e+00,5.301388e-03,6.411517e-01,5.000000e-01,0,0.1563
368,2.382952e+00,5.287198e-03,6.404383e-01,5.000000e-01,0,0.1610
369,2.382439e+00,5.273098e-03,6.397250e-01,5.000000e-01,0,0.1572
370,2.381927e+00,5.259088e-03,6.390118e-01,5.000000e-01,0,0.1584
371,2.381418e+00,5.245167e-03,6.382988e-01,5.000000e-01,0,0.1587
372,2.380910e+00,5.231334e-03,6.375859e-01,5.000000e-01,0,0.1627
373,2.380404e+00,5.217589e-03,6.368731e-01,5.000000e-01,0,0.1572
374,2.379900e+00,5.203930e-03,6.361605e-01,5.000000e-01,0,0.1682
375,2.379397e+00,5.190357e-03,6.354481e-01,5.000000e-01,0,0.1599
376,2.378896e+00,5.176869e-03,6.347358e-01,5.000000e-01,0,0.1586
377,2.378397e+00,5.163465e-03,6.340237e-01,5.000000e-01,0,0.2405
378,2.377900e+00,5.150145e-03,6.333117e-01,5.000000e-01,0,0.1581
379,2.377404e+00,5.136907e-03,6.326000e-01,5.000000e-01,0,0.1568
380,2.376910e+00,5.123752e-03,6.318883e-01,5.000000e-01,0,0.1679
381,2.376418e+00,5.110678e-03,6.311769e-01,5.000000e-01,0,0.1616
382,2.375927e+00,5.097685e-03,6.304656e-01,5.000000e-01,0,0.1622
383,2.375438e+00,5.084771e-03,6.297545e-01,5.000000e-01,0,0.1576
384,2.374951e+00,5.071937e-03,6.290436e-01,5.000000e-01,0,0.1596
385,2.374465e+00,5.059181e-03,6.283329e-01,5.000000e-01,0,0.1590
386,2.373981e+00,5.046503e-03,6.276224e-01,5.000000e-01,0,0.1629
387,2.373499e+00,5.033901e-03,6.269121e-01,5.000000e-01,0,0.1614
388,2.373018e+00,5.021377e-03,6.262020e-01,5.000000e-01,0,0.1613
389,2.372539e+00,5.008928e-03,6.254921e-01,5.000000e-01,0,0.1645
390,2.372061e+00,4.996554e-03,6.247823e-01,5.000000e-01,0,0.1567
391,2.371585e+00,4.984254e-03,6.240728e-01,5.000000e-01,0,0.1571
392,2.371111e+00,4.972028e-03,6.233635e-01,5.000000e-01,0,0.1650
393,2.370638e+00,4.959876e-03,6.226545e-01,5.000000e-01,0,0.1596
394,2.370167e+00,4.947795e-03,6.219456e-01,5.000000e-01,0,0.1607
395,2.369697e+00,4.935787e-03,6.212370e-01,5.000000e-01,0,0.1603
396,2.369229e+00,4.923849e-03,6.205286e-01,5.000000e-01,0,0.1580
397,2.368762e+00,4.911983e-03,6.198204e-01,5.000000e-01,0,0.1589
398,2.368297e+00,4.900186e-03,6.191125e-01,5.000000e-01,0,0.1629
399,2.367833e+00,4.888458e-03,6.184047e-01,5.000000e-01,0,0.1643
400,2.367371e+00,4.876799e-03,6.176973e-01,5.000000e-01,0,0.1644
401,2.366910e+00,4.865209e-03,6.169900e-01,5.000000e-01,0,0.1753
402,2.366451e+00,4.853685e-03,6.162831e-01,5.000000e-01,0,0.1570
403,2.365993e+00,4.842229e-03,6.155763e-01,5.000000e-01,0,0.1619
404,2.365537e+00,4.830839e-03,6.148699e-01,5.000000e-01,0,0.1588
405,2.365082e+00,4.819515e-03,6.141636e-01,5.000000e-01,0,0.1607
406,2.364629e+00,4.808257e-03,6.134577e-01,5.000000e-01,0,0.1584
407,2.364177e+00,4.797063e-03,6.127520e-01,5.000000e-01,0,0.1588
408,2.363727e+00,4.785933e-03,6.120465e-01,5.000000e-01,0,0.1601
409,2.363278e+00,4.774866e-03,6.113414e-01,5.000000e-01,0,0.1626
410,2.362830e+00,4.763863e-03,6.106365e-01,5.000000e-01,0,0.1607
411,2.362384e+00,4.752922e-03,6.099318e-01,5.000000e-01,0,0.1594
412,2.361939e+00,4.742044e-03,6.092275e-01,5.000000e-01,0,0.1584
413,2.361496e+00,4.731226e-03,6.085234e-01,5.000000e-01,0,0.1724
414,2.361054e+00,4.720470e-03,6.078196e-01,5.000000e-01,0,0.2408
415,2.360614e+00,4.709774e-03,6.070323e-01,5.000000e-01,0,0.1889
416,2.360174e+00,4.699138e-03,6.057030e-01,5.000000e-01,0,0.1753
417,2.359737e+00,4.688562e-03,6.043779e-01,5.000000e-01,0,0.1647
418,2.359300e+00,4.678044e-03,6.030571e-01,5.000000e-01,0,0.1630
419,2.358865e+00,4.667585e-03,6.017404e-01,5.000000e-01,0,0.1643
420,2.358431e+00,4.657184e-03,6.004279e-01,5.000000e-01,0,0.1731
421,2.357999e+00,4.646841e-03,5.991197e-01,5.000000e-01,0,0.1608
422,2.357568e+00,4.636554e-03,5.978156e-01,5.000000e-01,0,0.1632
423,2.357138e+00,4.626324e-03,5.965157e-01,5.000000e-01,0,0.1605
424,2.356710e+00,4.616150e-03,5.952200e-01,5.000000e-01,0,0.1610
425,2.356283e+00,4.606032e-03,5.939284e-01,5.000000e-01,0,0.1586
426,2.355857e+00,4.595969e-03,5.926410e-01,5.000000e-01,0,0.1609
427,2.355432e+00,4.585961e-03,5.913578e-01,5.000000e-01,0,0.1592
428,2.355009e+00,4.576007e-03,5.900787e-01,5.000000e-01,0,0.1579
429,2.354587e+00,4.566107e-03,5.888037e-01,5.000000e-01,0,0.1565
430,2.354167e+00,4.556260e-03,5.875329e-01,5.000000e-01,0,0.1588
431,2.353747e+00,4.546467e-03,5.862662e-01,5.000000e-01,0,0.1598
432,2.353329e+00,4.536726e-03,5.850036e-01,5.000000e-01,0,0.1658
433,2.352912e+00,4.527037e-03,5.837450e-01,5.000000e-01,0,0.2480
434,2.352497e+00,4.517400e-03,5.824906e-01,5.000000e-01,0,0.1619
435,2.352082e+00,4.507814e-03,5.812403e-01,5.000000e-01,0,0.1604
436,2.351669e+00,4.498280e-03,5.799940e-01,5.000000e-01,0,0.1563
437,2.351257e+00,4.488795e-03,5.787518e-01,5.000000e-01,0,0.1580
438,2.350846e+00,4.479362e-03,5.775137e-01,5.000000e-01,0,0.1611
439,2.350437e+00,4.469977e-03,5.762796e-01,5.000000e-01,0,0.1775
440,2.350029e+00,4.460643e-03,5.750495e-01,5.000000e-01,0,0.1576
441,2.349622e+00,4.451357e-03,5.738235e-01,5.000000e-01,0,0.1569
442,2.349216e+00,4.442120e-03,5.726015e-01,5.000000e-01,0,0.1589
443,2.348811e+00,4.432931e-03,5.713834e-01,5.000000e-01,0,0.1650
444,2.348408e+00,4.423790e-03,5.701694e-01,5.000000e-01,0,0.1607
445,2.348005e+00,4.414697e-03,5.689594e-01,5.000000e-01,0,0.1598
446,2.347604e+00,4.405651e-03,5.677534e-01,5.000000e-01,0,0.1619
447,2.347204e+00,4.396651e-03,5.665513e-01,5.000000e-01,0,0.1600
448,2.346806e+00,4.387698e-03,5.653532e-01,5.000000e-01,0,0.1591
449,2.346408e+00,4.378792e-03,5.641590e-01,5.000000e-01,0,0.1663
450,2.346012e+00,4.369931e-03,5.629687e-01,5.000000e-01,0,0.1565
451,2.345616e+00,4.361115e-03,5.617824e-01,5.000000e-01,0,0.1574
452,2.345222e+00,4.352345e-03,5.606000e-01,5.000000e-01,0,0.1587
453,2.344829e+00,4.343619e-03,5.594216e-01,5.000000e-01,0,0.1612
454,2.344437e+00,4.334938e-03,5.582470e-01,5.000000e-01,0,0.1607
455,2.344046e+00,4.326301e-03,5.570763e-01,5.000000e-01,0,0.1603
456,2.343657e+00,4.317708e-03,5.559094e-01,5.000000e-01,0,0.1582
457,2.343268e+00,4.309158e-03,5.547465e-01,5.000000e-01,0,0.1572
458,2.342881e+00,4.300651e-03,5.535873e-01,5.000000e-01,0,0.1676
459,2.342494e+00,4.292188e-03,5.524321e-01,5.000000e-01,0,0.1822
460,2.342109e+00,4.283766e-03,5.512806e-01,5.000000e-01,0,0.1926
461,2.341725e+00,4.275387e-03,5.501330e-01,5.000000e-01,0,0.1723
462,2.341342e+00,4.267050e-03,5.489892e-01,5.000000e-01,0,0.1649
463,2.340960e+00,4.258755e-03,5.478492e-01,5.000000e-01,0,0.1580
464,2.340579e+00,4.250501e-03,5.467129e-01,5.000000e-01,0,0.1698
465,2.340199e+00,4.242288e-03,5.455805e-01,5.000000e-01,0,0.2489
466,2.339820e+00,4.234115e-03,5.444518e-01,5.000000e-01,0,0.2031
467,2.339442e+00,4.225984e-03,5.433269e-01,5.000000e-01,0,0.1651
468,2.339065e+00,4.217892e-03,5.422057e-01,5.000000e-01,0,0.1655
469,2.338690e+00,4.209840e-03,5.410882e-01,5.000000e-01,0,0.1594
470,2.338315e+00,4.201828e-03,5.399745e-01,5.000000e-01,0,0.1606
471,2.337941e+00,4.193855e-03,5.388645e-01,5.000000e-01,0,0.1629
472,2.337569e+00,4.185922e-03,5.377581e-01,5.000000e-01,0,0.1581
473,2.337197e+00,4.178027e-03,5.366555e-01,5.000000e-01,0,0.1619
474,2.336827e+00,4.170170e-03,5.355565e-01,5.000000e-01,0,0.1600
475,2.336457e+00,4.162352e-03,5.344612e-01,5.000000e-01,0,0.1637
476,2.336089e+00,4.154572e-03,5.333696e-01,5.000000e-01,0,0.1974
477,2.335721e+00,4.146830e-03,5.322816e-01,5.000000e-01,0,0.1698
478,2.335355e+00,4.139125e-03,5.311972e-01,5.000000e-01,0,0.1705
479,2.334989e+00,4.131458e-03,5.301164e-01,5.000000e-01,0,0.1587
480,2.334625e+00,4.123827e-03,5.290393e-01,5.000000e-01,0,0.1613
481,2.334261e+00,4.116233e-03,5.279657e-01,5.000000e-01,0,0.1627
482,2.333899e+00,4.108676e-03,5.268957e-01,5.000000e-01,0,0.1590
483,2.333537e+00,4.101155e-03,5.258293e-01,5.000000e-01,0,0.1558
484,2.333177e+00,4.093669e-03,5.247665e-01,5.000000e-01,0,0.1587
485,2.332817e+00,4.086220e-03,5.237072e-01,5.000000e-01,0,0.1576
486,2.332458e+00,4.078806e-03,5.226514e-01,5.000000e-01,0,0.1668
487,2.332101e+00,4.071428e-03,5.215992e-01,5.000000e-01,0,0.1616
488,2.331744e+00,4.064084e-03,5.205505e-01,5.000000e-01,0,0.1643
489,2.331388e+00,4.056776e-03,5.195053e-01,5.000000e-01,0,0.1625
490,2.331033e+00,4.049502e-03,5.184635e-01,5.000000e-01,0,0.2392
491,2.330679e+00,4.042262e-03,5.174253e-01,5.000000e-01,0,0.1738
492,2.330326e+00,4.035056e-03,5.163905e-01,5.000000e-01,0,0.1753
493,2.329974e+00,4.027885e-03,5.153592e-01,5.000000e-01,0,0.1657
494,2.329623e+00,4.020747e-03,5.143313e-01,5.000000e-01,0,0.1595
495,2.329273e+00,4.013642e-03,5.133069e-01,5.000000e-01,0,0.1585
496,2.328924e+00,4.006571e-03,5.122858e-01,5.000000e-01,0,0.1631
497,2.328575e+00,3.999533e-03,5.112682e-01,5.000000e-01,0,0.1649
498,2.328228e+00,3.992527e-03,5.102540e-01,5.000000e-01,0,0.1635
499,2.327881e+00,3.985555e-03,5.092432e-01,5.000000e-01,0,0.1619
500,2.327536e+00,3.978614e-03,5.082357e-01,5.000000e-01,0,0.1564
501,2.327191e+00,3.971706e-03,5.072316e-01,5.000000e-01,0,0.1642
502,2.326847e+00,3.964830e-03,5.062309e-01,5.000000e-01,0,0.1683
503,2.326504e+00,3.957986e-03,5.052335e-01,5.000000e-01,0,0.1621
504,2.326162e+00,3.951173e-03,5.042394e-01,5.000000e-01,0,0.1715
505,2.325821e+00,3.944391e-03,5.032487e-01,5.000000e-01,0,0.1567
506,2.325481e+00,3.937641e-03,5.022612e-01,5.000000e-01,0,0.1629
507,2.325141e+00,3.930922e-03,5.012771e-01,5.000000e-01,0,0.1592
508,2.324803e+00,3.924233e-03,5.002962e-01,5.000000e-01,0,0.1565
509,2.324465e+00,3.917575e-03,4.993186e-01,5.000000e-01,0,0.1696
510,2.324128e+00,3.910948e-03,4.983443e-01,5.000000e-01,0,0.1632
511,2.323792e+00,3.904350e-03,4.973732e-01,5.000000e-01,0,0.1601
512,2.323457e+00,3.897783e-03,4.964053e-01,5.000000e-01,0,0.1643
513,2.323123e+00,3.891246e-03,4.954407e-01,5.000000e-01,0,0.1572
514,2.322789e+00,3.884738e-03,4.944793e-01,5.000000e-01,0,0.1737
515,2.322457e+00,3.878259e-03,4.935211e-01,5.000000e-01,0,0.1598
516,2.322125e+00,3.871810e-03,4.925661e-01,5.000000e-01,0,0.1709
517,2.321794e+00,3.865390e-03,4.916142e-01,5.000000e-01,0,0.1644
518,2.321464e+00,3.858999e-03,4.906655e-01,5.000000e-01,0,0.1550
519,2.321135e+00,3.852636e-03,4.897200e-01,5.000000e-01,0,0.1645
520,2.320806e+00,3.846302e-03,4.887776e-01,5.000000e-01,0,0.1591
521,2.320479e+00,3.839997e-03,4.878384e-01,5.000000e-01,0,0.1643
522,2.320152e+00,3.833719e-03,4.869023e-01,5.000000e-01,0,0.1860
523,2.319826e+00,3.827470e-03,4.859693e-01,5.000000e-01,0,0.1582
524,2.319501e+00,3.821248e-03,4.850394e-01,5.000000e-01,0,0.1678
525,2.319176e+00,3.815054e-03,4.841125e-01,5.000000e-01,0,0.2824
526,2.318853e+00,3.808888e-03,4.831888e-01,5.000000e-01,0,0.1987
527,2.318530e+00,3.802748e-03,4.822681e-01,5.000000e-01,0,0.1593
528,2.318208e+00,3.796636e-03,4.813505e-01,5.000000e-01,0,0.1596
529,2.317887e+00,3.790551e-03,4.804359e-01,5.000000e-01,0,0.1607
530,2.317566e+00,3.784493e-03,4.795244e-01,5.000000e-01,0,0.1586
531,2.317247e+00,3.778461e-03,4.786158e-01,5.000000e-01,0,0.1612
532,2.316928e+00,3.772456e-03,4.777103e-01,5.000000e-01,0,0.1780
533,2.316610e+00,3.766477e-03,4.768078e-01,5.000000e-01,0,0.1584
534,2.316293e+00,3.760524e-03,4.759083e-01,5.000000e-01,0,0.1664
535,2.315976e+00,3.754597e-03,4.750117e-01,5.000000e-01,0,0.1783
536,2.315660e+00,3.748696e-03,4.741181e-01,5.000000e-01,0,0.1609
537,2.315345e+00,3.742821e-03,4.732275e-01,5.000000e-01,0,0.1591
538,2.315031e+00,3.736971e-03,4.723398e-01,5.000000e-01,0,0.1598
539,2.314718e+00,3.731147e-03,4.714550e-01,5.000000e-01,0,0.1577
540,2.314405e+00,3.725348e-03,4.705732e-01,5.000000e-01,0,0.1589
541,2.314093e+00,3.719573e-03,4.696943e-01,5.000000e-01,0,0.1561
542,2.313782e+00,3.713824e-03,4.688182e-01,5.000000e-01,0,0.1565
543,2.313471e+00,3.708099e-03,4.679451e-01,5.000000e-01,0,0.1621
544,2.313162e+00,3.702399e-03,4.670748e-01,5.000000e-01,0,0.1691
545,2.312853e+00,3.696724e-03,4.662074e-01,5.000000e-01,0,0.3035
546,2.312544e+00,3.691072e-03,4.653429e-01,5.000000e-01,0,0.1647
547,2.312237e+00,3.685445e-03,4.644812e-01,5.000000e-01,0,0.1582
548,2.311930e+00,3.679842e-03,4.636224e-01,5.000000e-01,0,0.1563
549,2.311624e+00,3.674262e-03,4.627663e-01,5.000000e-01,0,0.1600
550,2.311319e+00,3.668706e-03,4.619131e-01,5.000000e-01,0,0.1602
551,2.311014e+00,3.663174e-03,4.610627e-01,5.000000e-01,0,0.1722
552,2.310710e+00,3.657665e-03,4.602151e-01,5.000000e-01,0,0.1687
553,2.310407e+00,3.652179e-03,4.593702e-01,5.000000e-01,0,0.1593
554,2.310105e+00,3.646717e-03,4.585281e-01,5.000000e-01,0,0.1591
555,2.309803e+00,3.641277e-03,4.576888e-01,5.000000e-01,0,0.1607
556,2.309502e+00,3.635860e-03,4.568523e-01,5.000000e-01,0,0.1586
557,2.309201e+00,3.630466e-03,4.560184e-01,5.000000e-01,0,0.1619
558,2.308902e+00,3.625095e-03,4.551874e-01,5.000000e-01,0,0.1687
559,2.308603e+00,3.619745e-03,4.543590e-01,5.000000e-01,0,0.1560
560,2.308305e+00,3.614418e-03,4.535333e-01,5.000000e-01,0,0.1557
561,2.308007e+00,3.609114e-03,4.527103e-01,5.000000e-01,0,0.1577
562,2.307710e+00,3.603831e-03,4.518901e-01,5.000000e-01,0,0.1764
563,2.307414e+00,3.598570e-03,4.510725e-01,5.000000e-01,0,0.1813
564,2.307118e+00,3.593330e-03,4.502575e-01,5.000000e-01,0,0.1641
565,2.306824e+00,3.588113e-03,4.494452e-01,5.000000e-01,0,0.1591
566,2.306529e+00,3.582916e-03,4.486356e-01,5.000000e-01,0,0.1595
567,2.306236e+00,3.577741e-03,4.478286e-01,5.000000e-01,0,0.1585
568,2.305943e+00,3.572587e-03,4.470242e-01,5.000000e-01,0,0.1622
569,2.305651e+00,3.567455e-03,4.462225e-01,5.000000e-01,0,0.1582
570,2.305360e+00,3.562343e-03,4.454233e-01,5.000000e-01,0,0.1573
571,2.305069e+00,3.557252e-03,4.446268e-01,5.000000e-01,0,0.1565
572,2.304779e+00,3.552181e-03,4.438328e-01,5.000000e-01,0,0.1585
573,2.304489e+00,3.547131e-03,4.430414e-01,5.000000e-01,0,0.1597
574,2.304200e+00,3.542102e-03,4.422526e-01,5.000000e-01,0,0.1687
575,2.303912e+00,3.537093e-03,4.414663e-01,5.000000e-01,0,0.1577
576,2.303625e+00,3.532103e-03,4.406826e-01,5.000000e-01,0,0.1560
577,2.303338e+00,3.527134e-03,4.399014e-01,5.000000e-01,0,0.1653
578,2.303051e+00,3.522185e-03,4.391227e-01,5.000000e-01,0,0.1666
579,2.302766e+00,3.517256e-03,4.383466e-01,5.000000e-01,0,0.1595
580,2.302481e+00,3.512346e-03,4.375729e-01,5.000000e-01,0,0.1586
581,2.302197e+00,3.507456e-03,4.368018e-01,5.000000e-01,0,0.1583
582,2.301913e+00,3.502585e-03,4.360331e-01,5.000000e-01,0,0.1561
583,2.301630e+00,3.497734e-03,4.352670e-01,5.000000e-01,0,0.1653
584,2.301347e+00,3.492901e-03,4.345033e-01,5.000000e-01,0,0.2564
585,2.301066e+00,3.488088e-03,4.337420e-01,5.000000e-01,0,0.1911
586,2.300784e+00,3.483294e-03,4.329832e-01,5.000000e-01,0,0.1644
587,2.300504e+00,3.478518e-03,4.322268e-01,5.000000e-01,0,0.1586
588,2.300224e+00,3.473761e-03,4.314729e-01,5.000000e-01,0,0.1559
589,2.299945e+00,3.469023e-03,4.307214e-01,5.000000e-01,0,0.1723
590,2.299666e+00,3.464303e-03,4.299723e-01,5.000000e-01,0,0.1603
591,2.299388e+00,3.459602e-03,4.292256e-01,5.000000e-01,0,0.1600
592,2.299110e+00,3.454919e-03,4.284813e-01,5.000000e-01,0,0.1587
593,2.298834e+00,3.450254e-03,4.277393e-01,5.000000e-01,0,0.1609
594,2.298557e+00,3.445607e-03,4.269998e-01,5.000000e-01,0,0.1706
595,2.298282e+00,3.440977e-03,4.262626e-01,5.000000e-01,0,0.1690
596,2.298007e+00,3.436366e-03,4.255277e-01,5.000000e-01,0,0.1629
597,2.297732e+00,3.431772e-03,4.247952e-01,5.000000e-01,0,0.1645
598,2.297458e+00,3.427196e-03,4.240651e-01,5.000000e-01,0,0.1600
599,2.297185e+00,3.422637e-03,4.233372e-01,5.000000e-01,0,0.1585
600,2.296912e+00,3.418096e-03,4.226117e-01,5.000000e-01,0,0.1578
601,2.296640e+00,3.413572e-03,4.218885e-01,5.000000e-01,0,0.1557
602,2.296369e+00,3.409065e-03,4.211676e-01,5.000000e-01,0,0.1567
603,2.296098e+00,3.404575e-03,4.204490e-01,5.000000e-01,0,0.1600
604,2.295828e+00,3.400102e-03,4.197327e-01,5.000000e-01,0,0.1595
605,2.295558e+00,3.395646e-03,4.190186e-01,5.000000e-01,0,0.2387
606,2.295289e+00,3.391206e-03,4.183068e-01,5.000000e-01,0,0.1579
607,2.295020e+00,3.386783e-03,4.175973e-01,5.000000e-01,0,0.1608
608,2.294752e+00,3.382377e-03,4.168900e-01,5.000000e-01,0,0.1571
609,2.294485e+00,3.377986e-03,4.161849e-01,5.000000e-01,0,0.1555
610,2.294218e+00,3.373613e-03,4.154821e-01,5.000000e-01,0,0.1568
611,2.293952e+00,3.369255e-03,4.147815e-01,5.000000e-01,0,0.1558
612,2.293686e+00,3.364913e-03,4.140831e-01,5.000000e-01,0,0.1577
613,2.293421e+00,3.360588e-03,4.133869e-01,5.000000e-01,0,0.1573
614,2.293156e+00,3.356278e-03,4.126929e-01,5.000000e-01,0,0.1583
615,2.292892e+00,3.351984e-03,4.120011e-01,5.000000e-01,0,0.1561
616,2.292629e+00,3.347706e-03,4.113114e-01,5.000000e-01,0,0.1556
617,2.292366e+00,3.343443e-03,4.106239e-01,5.000000e-01,0,0.1572
618,2.292103e+00,3.339196e-03,4.099386e-01,5.000000e-01,0,0.1570
619,2.291841e+00,3.334964e-03,4.092555e-01,5.000000e-01,0,0.1739
620,2.291580e+00,3.330748e-03,4.085744e-01,5.000000e-01,0,0.1712
621,2.291319e+00,3.326547e-03,4.078956e-01,5.000000e-01,0,0.1586
622,2.291059e+00,3.322360e-03,4.072188e-01,5.000000e-01,0,0.1594
623,2.290800e+00,3.318189e-03,4.065441e-01,5.000000e-01,0,0.1706
624,2.290541e+00,3.314033e-03,4.058716e-01,5.000000e-01,0,0.1661
625,2.290282e+00,3.309891e-03,4.052012e-01,5.000000e-01,0,0.1559
626,2.290024e+00,3.305765e-03,4.045328e-01,5.000000e-01,0,0.1563
627,2.289766e+00,3.301652e-03,4.038665e-01,5.000000e-01,0,0.1600
628,2.289510e+00,3.297555e-03,4.032024e-01,5.000000e-01,0,0.1591
629,2.289253e+00,3.293472e-03,4.025402e-01,5.000000e-01,0,0.1598
630,2.288997e+00,3.289403e-03,4.018802e-01,5.000000e-01,0,0.1581
631,2.288742e+00,3.285348e-03,4.012222e-01,5.000000e-01,0,0.1559
632,2.288487e+00,3.281308e-03,4.005662e-01,5.000000e-01,0,0.1568
633,2.288233e+00,3.277282e-03,3.999123e-01,5.000000e-01,0,0.1597
634,2.287979e+00,3.273269e-03,3.992604e-01,5.000000e-01,0,0.1591
635,2.287726e+00,3.269271e-03,3.986105e-01,5.000000e-01,0,0.1558
636,2.287473e+00,3.265286e-03,3.979626e-01,5.000000e-01,0,0.1573
637,2.287221e+00,3.261315e-03,3.973167e-01,5.000000e-01,0,0.1602
638,2.286969e+00,3.257358e-03,3.966728e-01,5.000000e-01,0,0.1636
639,2.286718e+00,3.253414e-03,3.960309e-01,5.000000e-01,0,0.1928
640,2.286467e+00,3.249484e-03,3.953910e-01,5.000000e-01,0,0.1586
641,2.286217e+00,3.245567e-03,3.947531e-01,5.000000e-01,0,0.1582
642,2.285967e+00,3.241664e-03,3.941171e-01,5.000000e-01,0,0.1682
643,2.285718e+00,3.237774e-03,3.934831e-01,5.000000e-01,0,0.1583
644,2.285469e+00,3.233897e-03,3.928510e-01,5.000000e-01,0,0.1595
645,2.285221e+00,3.230032e-03,3.922209e-01,5.000000e-01,0,0.1563
646,2.284973e+00,3.226181e-03,3.915927e-01,5.000000e-01,0,0.1614
647,2.284726e+00,3.222343e-03,3.909664e-01,5.000000e-01,0,0.1635
648,2.284480e+00,3.218518e-03,3.903420e-01,5.000000e-01,0,0.1614
649,2.284233e+00,3.214705e-03,3.897196e-01,5.000000e-01,0,0.1617
650,2.283988e+00,3.210905e-03,3.890990e-01,5.000000e-01,0,0.1623
651,2.283743e+00,3.207117e-03,3.884804e-01,5.000000e-01,0,0.1593
652,2.283498e+00,3.203342e-03,3.878636e-01,5.000000e-01,0,0.1674
653,2.283254e+00,3.199580e-03,3.872487e-01,5.000000e-01,0,0.1615
654,2.283010e+00,3.195829e-03,3.866357e-01,5.000000e-01,0,0.1705
655,2.282767e+00,3.192091e-03,3.860246e-01,5.000000e-01,0,0.1618
656,2.282524e+00,3.188366e-03,3.854153e-01,5.000000e-01,0,0.1632
657,2.282282e+00,3.184652e-03,3.848079e-01,5.000000e-01,0,0.1579
658,2.282040e+00,3.180950e-03,3.842023e-01,5.000000e-01,0,0.1594
659,2.281799e+00,3.177260e-03,3.835985e-01,5.000000e-01,0,0.1586
660,2.281558e+00,3.173582e-03,3.829687e-01,5.000000e-01,0,0.1587
661,2.281317e+00,3.169916e-03,3.820020e-01,5.000000e-01,0,0.1561
662,2.281077e+00,3.166262e-03,3.810380e-01,5.000000e-01,0,0.1609
663,2.280838e+00,3.162619e-03,3.800766e-01,5.000000e-01,0,0.1602
664,2.280599e+00,3.158988e-03,3.791179e-01,5.000000e-01,0,0.1594
665,2.280361e+00,3.155368e-03,3.781618e-01,5.000000e-01,0,0.1577
666,2.280123e+00,3.151760e-03,3.772082e-01,5.000000e-01,0,0.2732
667,2.279885e+00,3.148163e-03,3.762573e-01,5.000000e-01,0,0.1572
668,2.279648e+00,3.144578e-03,3.753091e-01,5.000000e-01,0,0.1619
669,2.279411e+00,3.141003e-03,3.743634e-01,5.000000e-01,0,0.1572
670,2.279175e+00,3.137440e-03,3.734203e-01,5.000000e-01,0,0.1599
671,2.278939e+00,3.133888e-03,3.724799e-01,5.000000e-01,0,0.1622
672,2.278704e+00,3.130347e-03,3.715421e-01,5.000000e-01,0,0.1622
673,2.278469e+00,3.126817e-03,3.706068e-01,5.000000e-01,0,0.1623
674,2.278235e+00,3.123298e-03,3.696742e-01,5.000000e-01,0,0.1642
675,2.278001e+00,3.119789e-03,3.687442e-01,5.000000e-01,0,0.1665
676,2.277768e+00,3.116291e-03,3.678167e-01,5.000000e-01,0,0.1614
677,2.277535e+00,3.112804e-03,3.668919e-01,5.000000e-01,0,0.1625
678,2.277302e+00,3.109328e-03,3.659697e-01,5.000000e-01,0,0.1613
679,2.277070e+00,3.105862e-03,3.650500e-01,5.000000e-01,0,0.1584
680,2.276838e+00,3.102407e-03,3.641329e-01,5.000000e-01,0,0.1574
681,2.276607e+00,3.098962e-03,3.632184e-01,5.000000e-01,0,0.1587
682,2.276376e+00,3.095527e-03,3.623065e-01,5.000000e-01,0,0.1588
683,2.276146e+00,3.092102e-03,3.613972e-01,5.000000e-01,0,0.1623
684,2.275916e+00,3.088688e-03,3.604904e-01,5.000000e-01,0,0.1672
685,2.275687e+00,3.085284e-03,3.595863e-01,5.000000e-01,0,0.2225
686,2.275458e+00,3.081890e-03,3.586846e-01,5.000000e-01,0,0.2009
687,2.275229e+00,3.078506e-03,3.577856e-01,5.000000e-01,0,0.1606
688,2.275001e+00,3.075133e-03,3.568891e-01,5.000000e-01,0,0.1588
689,2.274773e+00,3.071769e-03,3.559952e-01,5.000000e-01,0,0.1625
690,2.274546e+00,3.068414e-03,3.551038e-01,5.000000e-01,0,0.1615
691,2.274319e+00,3.065070e-03,3.542150e-01,5.000000e-01,0,0.1595
692,2.274093e+00,3.061735e-03,3.533287e-01,5.000000e-01,0,0.1610
693,2.273867e+00,3.058410e-03,3.524450e-01,5.000000e-01,0,0.1628
694,2.273641e+00,3.055095e-03,3.515638e-01,5.000000e-01,0,0.1606
695,2.273416e+00,3.051789e-03,3.506851e-01,5.000000e-01,0,0.1686
696,2.273191e+00,3.048493e-03,3.498090e-01,5.000000e-01,0,0.1602
697,2.272967e+00,3.045206e-03,3.489354e-01,5.000000e-01,0,0.1577
698,2.272743e+00,3.041928e-03,3.480644e-01,5.000000e-01,0,0.1593
699,2.272520e+00,3.038660e-03,3.471959e-01,5.000000e-01,0,0.1624
700,2.272297e+00,3.035401e-03,3.463299e-01,5.000000e-01,0,0.1617
701,2.272074e+00,3.032152e-03,3.454664e-01,5.000000e-01,0,0.1583
702,2.271852e+00,3.028911e-03,3.446054e-01,5.000000e-01,0,0.1581
703,2.271630e+00,3.025680e-03,3.437469e-01,5.000000e-01,0,0.1632
704,2.271409e+00,3.022457e-03,3.428910e-01,5.000000e-01,0,0.1568
705,2.271188e+00,3.019244e-03,3.420375e-01,5.000000e-01,0,0.1636
706,2.270967e+00,3.016039e-03,3.411865e-01,5.000000e-01,0,0.1564
707,2.270747e+00,3.012843e-03,3.403381e-01,5.000000e-01,0,0.1620
708,2.270527e+00,3.009657e-03,3.394921e-01,5.000000e-01,0,0.1643
709,2.270308e+00,3.006479e-03,3.386486e-01,5.000000e-01,0,0.1627
710,2.270089e+00,3.003309e-03,3.378076e-01,5.000000e-01,0,0.1692
711,2.269870e+00,3.000149e-03,3.369690e-01,5.000000e-01,0,0.1607
712,2.269652e+00,2.996997e-03,3.361329e-01,5.000000e-01,0,0.1568
713,2.269434e+00,2.993853e-03,3.352993e-01,5.000000e-01,0,0.1702
714,2.269217e+00,2.990718e-03,3.344682e-01,5.000000e-01,0,0.1645
715,2.269000e+00,2.987592e-03,3.336395e-01,5.000000e-01,0,0.1726
716,2.268783e+00,2.984474e-03,3.328133e-01,5.000000e-01,0,0.1632
717,2.268567e+00,2.981364e-03,3.319896e-01,5.000000e-01,0,0.1611
718,2.268351e+00,2.978262e-03,3.311682e-01,5.000000e-01,0,0.1582
719,2.268136e+00,2.975169e-03,3.303494e-01,5.000000e-01,0,0.1606
720,2.267921e+00,2.972084e-03,3.295329e-01,5.000000e-01,0,0.1594
721,2.267707e+00,2.969008e-03,3.287189e-01,5.000000e-01,0,0.1627
722,2.267492e+00,2.965939e-03,3.279074e-01,5.000000e-01,0,0.1585
723,2.267278e+00,2.962878e-03,3.270982e-01,5.000000e-01,0,0.1587
724,2.267065e+00,2.959826e-03,3.262915e-01,5.000000e-01,0,0.1571
725,2.266852e+00,2.956781e-03,3.254872e-01,5.000000e-01,0,0.1786
726,2.266639e+00,2.953745e-03,3.246853e-01,5.000000e-01,0,0.2410
727,2.266427e+00,2.950716e-03,3.238858e-01,5.000000e-01,0,0.1595
728,2.266215e+00,2.947695e-03,3.230887e-01,5.000000e-01,0,0.1615
729,2.266004e+00,2.944682e-03,3.222940e-01,5.000000e-01,0,0.1624
730,2.265792e+00,2.941676e-03,3.215017e-01,5.000000e-01,0,0.1589
731,2.265582e+00,2.938679e-03,3.207118e-01,5.000000e-01,0,0.1583
732,2.265371e+00,2.935689e-03,3.199243e-01,5.000000e-01,0,0.1586
733,2.265161e+00,2.932706e-03,3.191391e-01,5.000000e-01,0,0.1609
734,2.264952e+00,2.929731e-03,3.183564e-01,5.000000e-01,0,0.1604
735,2.264742e+00,2.926764e-03,3.175760e-01,5.000000e-01,0,0.1591
736,2.264533e+00,2.923804e-03,3.167979e-01,5.000000e-01,0,0.1597
737,2.264325e+00,2.920852e-03,3.160222e-01,5.000000e-01,0,0.1577
738,2.264117e+00,2.917907e-03,3.152489e-01,5.000000e-01,0,0.1606
739,2.263909e+00,2.914969e-03,3.144780e-01,5.000000e-01,0,0.1582
740,2.263702e+00,2.912039e-03,3.137093e-01,5.000000e-01,0,0.1733
741,2.263495e+00,2.909116e-03,3.129430e-01,5.000000e-01,0,0.2054
742,2.263288e+00,2.906200e-03,3.121791e-01,5.000000e-01,0,0.1624
743,2.263082e+00,2.903291e-03,3.114175e-01,5.000000e-01,0,0.1563
744,2.262876e+00,2.900390e-03,3.106582e-01,5.000000e-01,0,0.1584
745,2.262670e+00,2.897496e-03,3.099012e-01,5.000000e-01,0,0.1706
746,2.262465e+00,2.894608e-03,3.091465e-01,5.000000e-01,0,0.1595
747,2.262260e+00,2.891728e-03,3.083942e-01,5.000000e-01,0,0.1609
748,2.262055e+00,2.888855e-03,3.076441e-01,5.000000e-01,0,0.1595
749,2.261851e+00,2.885988e-03,3.068964e-01,5.000000e-01,0,0.1601
750,2.261647e+00,2.883129e-03,3.061509e-01,5.000000e-01,0,0.1621
751,2.261444e+00,2.880276e-03,3.054077e-01,5.000000e-01,0,0.1585
752,2.261241e+00,2.877430e-03,3.046669e-01,5.000000e-01,0,0.1572
753,2.261038e+00,2.874592e-03,3.039282e-01,5.000000e-01,0,0.1602
754,2.260836e+00,2.871759e-03,3.031919e-01,5.000000e-01,0,0.1567
755,2.260634e+00,2.868934e-03,3.024579e-01,5.000000e-01,0,0.1595
756,2.260432e+00,2.866115e-03,3.017261e-01,5.000000e-01,0,0.1634
757,2.260231e+00,2.863303e-03,3.009965e-01,5.000000e-01,0,0.1629
758,2.260030e+00,2.860497e-03,3.002692e-01,5.000000e-01,0,0.1594
759,2.259829e+00,2.857698e-03,2.995442e-01,5.000000e-01,0,0.1635
760,2.259629e+00,2.854906e-03,2.988214e-01,5.000000e-01,0,0.1585
761,2.259429e+00,2.852120e-03,2.981009e-01,5.000000e-01,0,0.1569
762,2.259229e+00,2.849341e-03,2.973825e-01,5.000000e-01,0,0.1598
763,2.259030e+00,2.846568e-03,2.966664e-01,5.000000e-01,0,0.1582
764,2.258831e+00,2.843801e-03,2.959526e-01,5.000000e-01,0,0.1605
765,2.258632e+00,2.841041e-03,2.952409e-01,5.000000e-01,0,0.1576
766,2.258434e+00,2.838287e-03,2.945314e-01,5.000000e-01,0,0.1578
767,2.258236e+00,2.835539e-03,2.938242e-01,5.000000e-01,0,0.1601
768,2.258039e+00,2.832798e-03,2.931192e-01,5.000000e-01,0,0.1572
769,2.257841e+00,2.830062e-03,2.924163e-01,5.000000e-01,0,0.1600
770,2.257645e+00,2.827333e-03,2.917156e-01,5.000000e-01,0,0.1613
771,2.257448e+00,2.824611e-03,2.910172e-01,5.000000e-01,0,0.1611
772,2.257252e+00,2.821894e-03,2.903209e-01,5.000000e-01,0,0.1571
773,2.257056e+00,2.819183e-03,2.896267e-01,5.000000e-01,0,0.1630
774,2.256860e+00,2.816479e-03,2.889348e-01,5.000000e-01,0,0.1557
775,2.256665e+00,2.813780e-03,2.882450e-01,5.000000e-01,0,0.1661
776,2.256470e+00,2.811088e-03,2.875573e-01,5.000000e-01,0,0.1651
777,2.256276e+00,2.808401e-03,2.868719e-01,5.000000e-01,0,0.1576
778,2.256081e+00,2.805720e-03,2.861885e-01,5.000000e-01,0,0.1583
779,2.255887e+00,2.803046e-03,2.855073e-01,5.000000e-01,0,0.1581
780,2.255694e+00,2.800377e-03,2.848282e-01,5.000000e-01,0,0.1579
781,2.255501e+00,2.797714e-03,2.841513e-01,5.000000e-01,0,0.1660
782,2.255308e+00,2.795056e-03,2.834765e-01,5.000000e-01,0,0.1575
783,2.255115e+00,2.792405e-03,2.828038e-01,5.000000e-01,0,0.1654
784,2.254923e+00,2.789759e-03,2.821332e-01,5.000000e-01,0,0.1649
785,2.254731e+00,2.787119e-03,2.814647e-01,5.000000e-01,0,0.1640
786,2.254539e+00,2.784485e-03,2.807983e-01,5.000000e-01,0,0.2435
787,2.254348e+00,2.781856e-03,2.801341e-01,5.000000e-01,0,0.1569
788,2.254157e+00,2.779233e-03,2.794719e-01,5.000000e-01,0,0.1598
789,2.253966e+00,2.776616e-03,2.788118e-01,5.000000e-01,0,0.1567
790,2.253776e+00,2.774004e-03,2.781538e-01,5.000000e-01,0,0.1631
791,2.253586e+00,2.771398e-03,2.774978e-01,5.000000e-01,0,0.1583
792,2.253396e+00,2.768797e-03,2.768439e-01,5.000000e-01,0,0.1583
793,2.253206e+00,2.766201e-03,2.761921e-01,5.000000e-01,0,0.1582
794,2.253017e+00,2.763612e-03,2.755423e-01,5.000000e-01,0,0.1582
795,2.252829e+00,2.761027e-03,2.748946e-01,5.000000e-01,0,0.1592
796,2.252640e+00,2.758448e-03,2.742490e-01,5.000000e-01,0,0.1585
797,2.252452e+00,2.755874e-03,2.736053e-01,5.000000e-01,0,0.1614
798,2.252264e+00,2.753306e-03,2.729638e-01,5.000000e-01,0,0.1587
799,2.252076e+00,2.750743e-03,2.723242e-01,5.000000e-01,0,0.1656
800,2.251889e+00,2.748185e-03,2.716867e-01,5.000000e-01,0,0.1584
801,2.251702e+00,2.745633e-03,2.710511e-01,5.000000e-01,0,0.1568
802,2.251516e+00,2.743086e-03,2.704155e-01,5.000000e-01,0,0.1591
803,2.251329e+00,2.740544e-03,2.694396e-01,5.000000e-01,0,0.1584
804,2.251143e+00,2.738007e-03,2.684681e-01,5.000000e-01,0,0.1611
805,2.250957e+00,2.735475e-03,2.675011e-01,5.000000e-01,0,0.1574
806,2.250772e+00,2.732949e-03,2.665386e-01,5.000000e-01,0,0.1582
807,2.250587e+00,2.730428e-03,2.655805e-01,5.000000e-01,0,0.1607
808,2.250402e+00,2.727911e-03,2.646268e-01,5.000000e-01,0,0.1569
809,2.250218e+00,2.725400e-03,2.636775e-01,5.000000e-01,0,0.1577
810,2.250033e+00,2.722894e-03,2.627326e-01,5.000000e-01,0,0.1612
811,2.249849e+00,2.720393e-03,2.617920e-01,5.000000e-01,0,0.1598
812,2.249666e+00,2.717896e-03,2.608559e-01,5.000000e-01,0,0.1644
813,2.249482e+00,2.715405e-03,2.599240e-01,5.000000e-01,0,0.1575
814,2.249299e+00,2.712919e-03,2.589965e-01,5.000000e-01,0,0.1661
815,2.249117e+00,2.710437e-03,2.580733e-01,5.000000e-01,0,0.1808
816,2.248934e+00,2.707961e-03,2.571544e-01,5.000000e-01,0,0.1706
817,2.248752e+00,2.705489e-03,2.562397e-01,5.000000e-01,0,0.1641
818,2.248570e+00,2.703023e-03,2.553293e-01,5.000000e-01,0,0.1994
819,2.248389e+00,2.700561e-03,2.544232e-01,5.000000e-01,0,0.1576
820,2.248207e+00,2.698103e-03,2.535213e-01,5.000000e-01,0,0.1590
821,2.248026e+00,2.695651e-03,2.526236e-01,5.000000e-01,0,0.1595
822,2.247846e+00,2.693203e-03,2.517300e-01,5.000000e-01,0,0.2045
823,2.247665e+00,2.690760e-03,2.508407e-01,5.000000e-01,0,0.2175
824,2.247485e+00,2.688322e-03,2.499555e-01,5.000000e-01,0,0.2061
825,2.247305e+00,2.685889e-03,2.490745e-01,5.000000e-01,0,0.1790
826,2.247126e+00,2.683460e-03,2.481976e-01,5.000000e-01,0,0.1596
827,2.246947e+00,2.681035e-03,2.473248e-01,5.000000e-01,0,0.1562
828,2.246768e+00,2.678616e-03,2.464562e-01,5.000000e-01,0,0.1631
829,2.246589e+00,2.676201e-03,2.455916e-01,5.000000e-01,0,0.1593
830,2.246411e+00,2.673790e-03,2.447310e-01,5.000000e-01,0,0.1595
831,2.246232e+00,2.671384e-03,2.438745e-01,5.000000e-01,0,0.1624
832,2.246055e+00,2.668983e-03,2.430221e-01,5.000000e-01,0,0.1592
833,2.245877e+00,2.666586e-03,2.421737e-01,5.000000e-01,0,0.1567
834,2.245700e+00,2.664194e-03,2.413292e-01,5.000000e-01,0,0.1606
835,2.245523e+00,2.661806e-03,2.404888e-01,5.000000e-01,0,0.1578
836,2.245346e+00,2.659422e-03,2.396523e-01,5.000000e-01,0,0.1574
837,2.245170e+00,2.657043e-03,2.388198e-01,5.000000e-01,0,0.1592
838,2.244993e+00,2.654668e-03,2.379722e-01,5.000000e-01,0,0.1611
839,2.244818e+00,2.652298e-03,2.371260e-01,5.000000e-01,0,0.1607
840,2.244642e+00,2.649932e-03,2.362837e-01,5.000000e-01,0,0.1645
841,2.244467e+00,2.647571e-03,2.354454e-01,5.000000e-01,0,0.1567
842,2.244292e+00,2.645213e-03,2.346110e-01,5.000000e-01,0,0.1609
843,2.244117e+00,2.642860e-03,2.337805e-01,5.000000e-01,0,0.1560
844,2.243942e+00,2.640512e-03,2.329539e-01,5.000000e-01,0,0.1643
845,2.243768e+00,2.638167e-03,2.321312e-01,5.000000e-01,0,0.1594
846,2.243594e+00,2.635827e-03,2.313123e-01,5.000000e-01,0,0.1634
847,2.243420e+00,2.633491e-03,2.304973e-01,5.000000e-01,0,0.1598
848,2.243247e+00,2.631160e-03,2.296861e-01,5.000000e-01,0,0.2641
849,2.243074e+00,2.628832e-03,2.288787e-01,5.000000e-01,0,0.1609
850,2.242901e+00,2.626509e-03,2.280751e-01,5.000000e-01,0,0.1592
851,2.242728e+00,2.624189e-03,2.272753e-01,5.000000e-01,0,0.1569
852,2.242556e+00,2.621874e-03,2.264792e-01,5.000000e-01,0,0.1569
853,2.242384e+00,2.619563e-03,2.256869e-01,5.000000e-01,0,0.1583
854,2.242212e+00,2.617256e-03,2.248983e-01,5.000000e-01,0,0.1595
855,2.242040e+00,2.614954e-03,2.241134e-01,5.000000e-01,0,0.1925
856,2.241869e+00,2.612655e-03,2.233323e-01,5.000000e-01,0,0.2285
857,2.241698e+00,2.610360e-03,2.225548e-01,5.000000e-01,0,0.1752
858,2.241527e+00,2.608069e-03,2.217810e-01,5.000000e-01,0,0.1651
859,2.241357e+00,2.605783e-03,2.210108e-01,5.000000e-01,0,0.1651
860,2.241187e+00,2.603500e-03,2.202443e-01,5.000000e-01,0,0.1637
861,2.241017e+00,2.601221e-03,2.194814e-01,5.000000e-01,0,0.1746
862,2.240847e+00,2.598947e-03,2.187221e-01,5.000000e-01,0,0.1665
863,2.240677e+00,2.596676e-03,2.179664e-01,5.000000e-01,0,0.1721
864,2.240508e+00,2.594409e-03,2.172143e-01,5.000000e-01,0,0.1659
865,2.240339e+00,2.592146e-03,2.164657e-01,5.000000e-01,0,0.1790
866,2.240171e+00,2.589886e-03,2.157207e-01,5.000000e-01,0,0.2089
867,2.240002e+00,2.587631e-03,2.149792e-01,5.000000e-01,0,0.1648
868,2.239834e+00,2.585380e-03,2.142413e-01,5.000000e-01,0,0.1580
869,2.239666e+00,2.583132e-03,2.135068e-01,5.000000e-01,0,0.1719
870,2.239498e+00,2.580888e-03,2.127758e-01,5.000000e-01,0,0.1813
871,2.239331e+00,2.578648e-03,2.120483e-01,5.000000e-01,0,0.1867
872,2.239164e+00,2.576412e-03,2.113242e-01,5.000000e-01,0,0.1775
873,2.238997e+00,2.574180e-03,2.106036e-01,5.000000e-01,0,0.1857
874,2.238830e+00,2.571951e-03,2.098864e-01,5.000000e-01,0,0.1790
875,2.238664e+00,2.569726e-03,2.091726e-01,5.000000e-01,0,0.1676
876,2.238498e+00,2.567505e-03,2.084622e-01,5.000000e-01,0,0.1634
877,2.238332e+00,2.565287e-03,2.077552e-01,5.000000e-01,0,0.1629
878,2.238166e+00,2.563073e-03,2.070515e-01,5.000000e-01,0,0.1779
879,2.238001e+00,2.560863e-03,2.063512e-01,5.000000e-01,0,0.1903
880,2.237836e+00,2.558656e-03,2.056542e-01,5.000000e-01,0,0.1754
881,2.237671e+00,2.556453e-03,2.049605e-01,5.000000e-01,0,0.1643
882,2.237506e+00,2.554254e-03,2.042702e-01,5.000000e-01,0,0.1631
883,2.237342e+00,2.552058e-03,2.035831e-01,5.000000e-01,0,0.1597
884,2.237178e+00,2.549866e-03,2.028993e-01,5.000000e-01,0,0.1595
885,2.237014e+00,2.547678e-03,2.022188e-01,5.000000e-01,0,0.1591
886,2.236850e+00,2.545493e-03,2.015415e-01,5.000000e-01,0,0.1569
887,2.236686e+00,2.543311e-03,2.008674e-01,5.000000e-01,0,0.1593
888,2.236523e+00,2.541133e-03,2.001965e-01,5.000000e-01,0,0.1612
889,2.236360e+00,2.538959e-03,1.995289e-01,5.000000e-01,0,0.1603
890,2.236198e+00,2.536788e-03,1.988644e-01,5.000000e-01,0,0.1911
891,2.236035e+00,2.534621e-03,1.982031e-01,5.000000e-01,0,0.1717
892,2.235873e+00,2.532457e-03,1.975449e-01,5.000000e-01,0,0.1617
893,2.235711e+00,2.530296e-03,1.968899e-01,5.000000e-01,0,0.1552
894,2.235549e+00,2.528139e-03,1.962380e-01,5.000000e-01,0,0.1608
895,2.235388e+00,2.525986e-03,1.955892e-01,5.000000e-01,0,0.1603
896,2.235227e+00,2.523835e-03,1.949435e-01,5.000000e-01,0,0.1609
897,2.235066e+00,2.521689e-03,1.943009e-01,5.000000e-01,0,0.2136
898,2.234905e+00,2.519545e-03,1.936614e-01,5.000000e-01,0,0.1937
899,2.234744e+00,2.517405e-03,1.930249e-01,5.000000e-01,0,0.1693
900,2.234584e+00,2.515269e-03,1.923915e-01,5.000000e-01,0,0.1716
901,2.234424e+00,2.513135e-03,1.917610e-01,5.000000e-01,0,0.1730
902,2.234264e+00,2.511005e-03,1.911336e-01,5.000000e-01,0,0.2123
903,2.234104e+00,2.508879e-03,1.905092e-01,5.000000e-01,0,0.2182
904,2.233945e+00,2.506755e-03,1.898878e-01,5.000000e-01,0,0.1795
905,2.233786e+00,2.504635e-03,1.892693e-01,5.000000e-01,0,0.1647
906,2.233627e+00,2.502518e-03,1.886538e-01,5.000000e-01,0,0.1572
907,2.233468e+00,2.500405e-03,1.880412e-01,5.000000e-01,0,0.2601
908,2.233310e+00,2.498295e-03,1.874315e-01,5.000000e-01,0,0.1632
909,2.233152e+00,2.496188e-03,1.868248e-01,5.000000e-01,0,0.1590
910,2.232994e+00,2.494084e-03,1.862209e-01,5.000000e-01,0,0.1645
911,2.232836e+00,2.491983e-03,1.856200e-01,5.000000e-01,0,0.1672
912,2.232678e+00,2.489886e-03,1.850219e-01,5.000000e-01,0,0.1590
913,2.232521e+00,2.487791e-03,1.844266e-01,5.000000e-01,0,0.1696
914,2.232364e+00,2.485700e-03,1.838342e-01,5.000000e-01,0,0.1579
915,2.232207e+00,2.483612e-03,1.832447e-01,5.000000e-01,0,0.1579
916,2.232051e+00,2.481528e-03,1.826579e-01,5.000000e-01,0,0.1585
917,2.231894e+00,2.479446e-03,1.820740e-01,5.000000e-01,0,0.1636
918,2.231738e+00,2.477368e-03,1.814928e-01,5.000000e-01,0,0.1740
919,2.231582e+00,2.475292e-03,1.809144e-01,5.000000e-01,0,0.1590
920,2.231426e+00,2.473220e-03,1.803388e-01,5.000000e-01,0,0.1648
921,2.231271e+00,2.471151e-03,1.797659e-01,5.000000e-01,0,0.1603
922,2.231116e+00,2.469085e-03,1.791957e-01,5.000000e-01,0,0.1618
923,2.230961e+00,2.467022e-03,1.786283e-01,5.000000e-01,0,0.1606
924,2.230806e+00,2.464962e-03,1.780635e-01,5.000000e-01,0,0.1600
925,2.230651e+00,2.462905e-03,1.775015e-01,5.000000e-01,0,0.1641
926,2.230497e+00,2.460851e-03,1.769422e-01,5.000000e-01,0,0.1642
927,2.230343e+00,2.458800e-03,1.763855e-01,5.000000e-01,0,0.1626
928,2.230189e+00,2.456752e-03,1.758314e-01,5.000000e-01,0,0.1606
929,2.230035e+00,2.454707e-03,1.752800e-01,5.000000e-01,0,0.1647
930,2.229882e+00,2.452665e-03,1.747313e-01,5.000000e-01,0,0.1585
931,2.229728e+00,2.450626e-03,1.741851e-01,5.000000e-01,0,0.1591
932,2.229575e+00,2.448590e-03,1.736415e-01,5.000000e-01,0,0.1858
933,2.229423e+00,2.446557e-03,1.731006e-01,5.000000e-01,0,0.1918
934,2.229270e+00,2.444526e-03,1.725622e-01,5.000000e-01,0,0.2639
935,2.229118e+00,2.442499e-03,1.720264e-01,5.000000e-01,0,0.2059
936,2.228965e+00,2.440475e-03,1.714931e-01,5.000000e-01,0,0.1740
937,2.228813e+00,2.438453e-03,1.709624e-01,5.000000e-01,0,0.1766
938,2.228662e+00,2.436435e-03,1.704341e-01,5.000000e-01,0,0.1618
939,2.228510e+00,2.434419e-03,1.699085e-01,5.000000e-01,0,0.1590
940,2.228359e+00,2.432406e-03,1.693853e-01,5.000000e-01,0,0.1572
941,2.228208e+00,2.430396e-03,1.688645e-01,5.000000e-01,0,0.1573
942,2.228057e+00,2.428389e-03,1.683463e-01,5.000000e-01,0,0.1579
943,2.227906e+00,2.426385e-03,1.678305e-01,5.000000e-01,0,0.1561
944,2.227756e+00,2.424383e-03,1.673172e-01,5.000000e-01,0,0.1582
945,2.227605e+00,2.422384e-03,1.668063e-01,5.000000e-01,0,0.1584
946,2.227455e+00,2.420388e-03,1.662979e-01,5.000000e-01,0,0.1569
947,2.227305e+00,2.418395e-03,1.657918e-01,5.000000e-01,0,0.1575
948,2.227156e+00,2.416405e-03,1.652882e-01,5.000000e-01,0,0.1602
949,2.227006e+00,2.414417e-03,1.647869e-01,5.000000e-01,0,0.1583
950,2.226857e+00,2.412433e-03,1.642881e-01,5.000000e-01,0,0.1613
951,2.226708e+00,2.410451e-03,1.637915e-01,5.000000e-01,0,0.1580
952,2.226559e+00,2.408471e-03,1.632974e-01,5.000000e-01,0,0.1647
953,2.226411e+00,2.406495e-03,1.628056e-01,5.000000e-01,0,0.1578
954,2.226263e+00,2.404521e-03,1.623161e-01,5.000000e-01,0,0.1604
955,2.226114e+00,2.402549e-03,1.618289e-01,5.000000e-01,0,0.1601
956,2.225966e+00,2.400581e-03,1.613441e-01,5.000000e-01,0,0.1640
957,2.225819e+00,2.398615e-03,1.608615e-01,5.000000e-01,0,0.1650
958,2.225671e+00,2.396652e-03,1.603812e-01,5.000000e-01,0,0.1629
959,2.225524e+00,2.394691e-03,1.599032e-01,5.000000e-01,0,0.1648
960,2.225377e+00,2.392734e-03,1.594275e-01,5.000000e-01,0,0.1590
961,2.225230e+00,2.390778e-03,1.589540e-01,5.000000e-01,0,0.1634
962,2.225083e+00,2.388826e-03,1.584827e-01,5.000000e-01,0,0.1642
963,2.224936e+00,2.386876e-03,1.580137e-01,5.000000e-01,0,0.1580
964,2.224790e+00,2.384928e-03,1.575468e-01,5.000000e-01,0,0.1626
965,2.224644e+00,2.382984e-03,1.570822e-01,5.000000e-01,0,0.1648
966,2.224498e+00,2.381042e-03,1.566198e-01,5.000000e-01,0,0.2916
967,2.224352e+00,2.379102e-03,1.561595e-01,5.000000e-01,0,0.1723
968,2.224207e+00,2.377165e-03,1.557015e-01,5.000000e-01,0,0.1634
969,2.224061e+00,2.375230e-03,1.552456e-01,5.000000e-01,0,0.1592
970,2.223916e+00,2.373299e-03,1.547918e-01,5.000000e-01,0,0.1607
971,2.223771e+00,2.371369e-03,1.543402e-01,5.000000e-01,0,0.1601
972,2.223627e+00,2.369442e-03,1.538906e-01,5.000000e-01,0,0.1563
973,2.223482e+00,2.367518e-03,1.534433e-01,5.000000e-01,0,0.1713
974,2.223338e+00,2.365596e-03,1.529980e-01,5.000000e-01,0,0.1851
975,2.223194e+00,2.363677e-03,1.525548e-01,5.000000e-01,0,0.1757
976,2.223050e+00,2.361760e-03,1.521137e-01,5.000000e-01,0,0.1642
977,2.222906e+00,2.359846e-03,1.516746e-01,5.000000e-01,0,0.1615
978,2.222763e+00,2.357934e-03,1.512376e-01,5.000000e-01,0,0.1827
979,2.222619e+00,2.356025e-03,1.508027e-01,5.000000e-01,0,0.2475
980,2.222476e+00,2.354118e-03,1.503698e-01,5.000000e-01,0,0.1658
981,2.222333e+00,2.352214e-03,1.499390e-01,5.000000e-01,0,0.1614
982,2.222190e+00,2.350312e-03,1.495101e-01,5.000000e-01,0,0.1841
983,2.222048e+00,2.348412e-03,1.490833e-01,5.000000e-01,0,0.1801
984,2.221905e+00,2.346515e-03,1.486585e-01,5.000000e-01,0,0.1633
985,2.221763e+00,2.344620e-03,1.482356e-01,5.000000e-01,0,0.1604
986,2.221621e+00,2.342728e-03,1.478148e-01,5.000000e-01,0,0.1590
987,2.221479e+00,2.340838e-03,1.473959e-01,5.000000e-01,0,0.1612
988,2.221338e+00,2.338951e-03,1.469789e-01,5.000000e-01,0,0.1603
989,2.221196e+00,2.337065e-03,1.465640e-01,5.000000e-01,0,0.1641
990,2.221055e+00,2.335183e-03,1.461509e-01,5.000000e-01,0,0.1576
991,2.220914e+00,2.333302e-03,1.457398e-01,5.000000e-01,0,0.1584
992,2.220773e+00,2.331424e-03,1.453306e-01,5.000000e-01,0,0.1616
993,2.220633e+00,2.329548e-03,1.449233e-01,5.000000e-01,0,0.1582
994,2.220492e+00,2.327675e-03,1.445179e-01,5.000000e-01,0,0.1800
995,2.220352e+00,2.325804e-03,1.441144e-01,5.000000e-01,0,0.1666
996,2.220212e+00,2.323935e-03,1.437127e-01,5.000000e-01,0,0.1792
997,2.220072e+00,2.322069e-03,1.433130e-01,5.000000e-01,0,0.1585
998,2.219932e+00,2.320205e-03,1.429151e-01,5.000000e-01,0,0.2044
999,2.219793e+00,2.318343e-03,1.425190e-01,5.000000e-01,0,0.1612
1000,2.219653e+00,2.316483e-03,1.421248e-01,5.000000e-01,0,0.1573


==> Data/com_history_H3.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,remeshed,wall_clock_s
1,3.407836e+00,7.039510e-02,3.981699e-01,1.000000e+00,0,0.3366
2,3.384272e+00,7.309089e-02,3.834095e-01,1.000000e+00,0,0.2490
3,3.359209e+00,7.559064e-02,3.684024e-01,1.000000e+00,0,0.2451
4,3.332727e+00,7.785113e-02,3.533051e-01,1.000000e+00,0,0.2478
5,3.304940e+00,7.983484e-02,3.382708e-01,1.000000e+00,0,0.2524
6,3.275996e+00,8.151244e-02,3.234435e-01,1.000000e+00,0,0.2439
7,3.246070e+00,8.286494e-02,3.089529e-01,1.000000e+00,0,0.2506
8,3.215357e+00,8.388551e-02,2.949106e-01,1.000000e+00,0,0.2428
9,3.184063e+00,8.458057e-02,2.814075e-01,1.000000e+00,0,0.2515
10,3.152398e+00,8.497024e-02,2.685130e-01,1.000000e+00,0,0.2443
11,3.120561e+00,8.508779e-02,2.562756e-01,1.000000e+00,0,0.2454
12,3.088736e+00,8.497807e-02,2.447244e-01,1.000000e+00,0,0.2435
13,3.057080e+00,8.469471e-02,2.338713e-01,1.000000e+00,0,0.2674
14,3.025723e+00,8.429604e-02,2.237140e-01,1.000000e+00,0,0.2610
15,2.994763e+00,8.383991e-02,2.142386e-01,1.000000e+00,0,0.2457
16,2.964270e+00,8.337772e-02,1.896871e-01,1.000000e+00,0,0.2478
17,2.934288e+00,8.294857e-02,1.555108e-01,1.000000e+00,0,0.2528
18,2.904841e+00,8.257464e-02,1.269422e-01,1.000000e+00,0,0.2457
19,2.875941e+00,8.225887e-02,1.034359e-01,1.000000e+00,0,0.2463
20,2.847595e+00,8.198562e-02,8.432613e-02,1.000000e+00,1,0.4236
21,2.838185e+00,7.990844e-02,7.318211e-01,1.000000e+00,0,0.3361
22,2.812750e+00,8.009057e-02,7.391016e-01,1.000000e+00,0,0.4306
23,2.787719e+00,8.017106e-02,6.943924e-01,1.000000e+00,0,0.3436
24,2.763153e+00,8.010206e-02,6.490456e-01,1.000000e+00,0,0.3405
25,2.739125e+00,7.985070e-02,6.041018e-01,1.000000e+00,0,0.3377
26,2.715705e+00,7.939968e-02,5.602496e-01,1.000000e+00,0,0.3436
27,2.692962e+00,7.874564e-02,5.180394e-01,1.000000e+00,0,0.3447
28,2.670949e+00,7.789615e-02,4.778817e-01,1.000000e+00,0,0.3338
29,2.649711e+00,7.686628e-02,4.400565e-01,1.000000e+00,0,0.3395
30,2.629275e+00,7.567521e-02,4.047285e-01,1.000000e+00,0,0.3392
31,2.609654e+00,7.434356e-02,3.719660e-01,1.000000e+00,0,0.3336
32,2.590851e+00,7.289130e-02,3.417609e-01,1.000000e+00,0,0.3373
33,2.572859e+00,7.133642e-02,3.140475e-01,1.000000e+00,0,0.4040
34,2.555664e+00,6.969424e-02,2.887189e-01,1.000000e+00,0,0.3341
35,2.539246e+00,6.797727e-02,2.656416e-01,1.000000e+00,0,0.3457
36,2.523585e+00,6.619549e-02,2.446660e-01,1.000000e+00,0,0.3640
37,2.508657e+00,6.435689e-02,2.256356e-01,1.000000e+00,0,0.3852
38,2.494441e+00,6.246817e-02,2.083932e-01,1.000000e+00,0,0.3509
39,2.480914e+00,6.053545e-02,1.927854e-01,1.000000e+00,0,0.3410
40,2.468055e+00,5.856500e-02,1.786654e-01,1.000000e+00,0,0.3506
41,2.455841e+00,5.656373e-02,1.658953e-01,1.000000e+00,0,0.3357
42,2.444252e+00,5.453962e-02,1.543465e-01,1.000000e+00,0,0.3367
43,2.433265e+00,5.250197e-02,1.439004e-01,1.000000e+00,0,0.3549
44,2.422859e+00,5.046140e-02,1.344483e-01,1.000000e+00,0,0.3419
45,2.413010e+00,4.842970e-02,1.258911e-01,1.000000e+00,0,0.3467
46,2.403696e+00,4.641952e-02,1.181385e-01,1.000000e+00,0,0.3339
47,2.394891e+00,4.444390e-02,1.111088e-01,1.000000e+00,0,0.3371
48,2.386570e+00,4.251567e-02,1.047283e-01,1.000000e+00,0,0.3867
49,2.378707e+00,4.064691e-02,9.893014e-02,5.000000e-01,1,0.6004
50,2.372067e+00,3.867268e-02,6.346237e-01,5.000000e-01,0,0.2479
51,2.368628e+00,3.781096e-02,6.332958e-01,5.000000e-01,0,0.2347
52,2.365283e+00,3.697057e-02,6.319770e-01,5.000000e-01,0,0.2267
53,2.362029e+00,3.615144e-02,6.306714e-01,5.000000e-01,0,0.2239
54,2.358862e+00,3.535403e-02,6.293819e-01,5.000000e-01,0,0.2379
55,2.355780e+00,3.457876e-02,6.281110e-01,5.000000e-01,0,0.2281
56,2.352779e+00,3.382595e-02,6.268612e-01,5.000000e-01,0,0.2345
57,2.349858e+00,3.309577e-02,6.256347e-01,5.000000e-01,0,0.2343
58,2.347012e+00,3.238827e-02,6.244339e-01,5.000000e-01,0,0.2294
59,2.344239e+00,3.170339e-02,6.232610e-01,5.000000e-01,0,0.2750
60,2.341537e+00,3.104095e-02,6.221179e-01,5.000000e-01,0,0.2439
61,2.338902e+00,3.040069e-02,6.210066e-01,5.000000e-01,0,0.2626
62,2.336333e+00,2.978225e-02,6.199290e-01,5.000000e-01,0,0.2291
63,2.333826e+00,2.918521e-02,6.188868e-01,5.000000e-01,0,0.2240
64,2.331380e+00,2.860907e-02,6.178814e-01,5.000000e-01,0,0.2356
65,2.328992e+00,2.805331e-02,6.169143e-01,5.000000e-01,0,0.2283
66,2.326660e+00,2.751734e-02,6.159867e-01,5.000000e-01,0,0.2274
67,2.324382e+00,2.700056e-02,6.150997e-01,5.000000e-01,0,0.2450
68,2.322156e+00,2.650236e-02,6.142544e-01,5.000000e-01,0,0.2428
69,2.319979e+00,2.602209e-02,6.134516e-01,5.000000e-01,0,0.2843
70,2.317851e+00,2.555912e-02,6.126921e-01,5.000000e-01,0,0.2403
71,2.315768e+00,2.511281e-02,6.119764e-01,5.000000e-01,0,0.2300
72,2.313730e+00,2.468252e-02,6.113050e-01,5.000000e-01,0,0.3147
73,2.311736e+00,2.426765e-02,6.106784e-01,5.000000e-01,0,0.2466
74,2.309782e+00,2.386757e-02,6.100968e-01,5.000000e-01,0,0.2550
75,2.307868e+00,2.348170e-02,6.095605e-01,5.000000e-01,0,0.2366
76,2.305993e+00,2.310946e-02,6.090696e-01,5.000000e-01,0,0.2393
77,2.304154e+00,2.275030e-02,6.086240e-01,5.000000e-01,0,0.2317
78,2.302352e+00,2.240369e-02,6.082237e-01,5.000000e-01,0,0.2452
79,2.300583e+00,2.206911e-02,6.041719e-01,5.000000e-01,0,0.2297
80,2.298848e+00,2.174606e-02,5.987940e-01,5.000000e-01,0,0.2356
81,2.297145e+00,2.143407e-02,5.935696e-01,5.000000e-01,0,0.2326
82,2.295474e+00,2.113268e-02,5.884914e-01,5.000000e-01,0,0.2297
83,2.293832e+00,2.084145e-02,5.835526e-01,5.000000e-01,0,0.2338
84,2.292219e+00,2.055997e-02,5.787465e-01,5.000000e-01,0,0.2287
85,2.290634e+00,2.028782e-02,5.740667e-01,5.000000e-01,0,0.2302
86,2.289076e+00,2.002462e-02,5.695074e-01,5.000000e-01,0,0.2263
87,2.287545e+00,1.977000e-02,5.650629e-01,5.000000e-01,0,0.2314
88,2.286038e+00,1.952361e-02,5.607278e-01,5.000000e-01,0,0.2318
89,2.284557e+00,1.928510e-02,5.547817e-01,5.000000e-01,0,0.2350
90,2.283099e+00,1.905415e-02,5.467647e-01,5.000000e-01,0,0.2259
91,2.281665e+00,1.883044e-02,5.388529e-01,5.000000e-01,0,0.2271
92,2.280252e+00,1.861366e-02,5.310478e-01,5.000000e-01,0,0.2309
93,2.278862e+00,1.840354e-02,5.233506e-01,5.000000e-01,0,0.2229
94,2.277493e+00,1.819979e-02,5.157623e-01,5.000000e-01,0,0.2262
95,2.276144e+00,1.800215e-02,5.082836e-01,5.000000e-01,0,0.2270
96,2.274815e+00,1.781037e-02,5.009153e-01,5.000000e-01,0,0.2252
97,2.273505e+00,1.762419e-02,4.936576e-01,5.000000e-01,0,0.2339
98,2.272214e+00,1.744339e-02,4.865110e-01,5.000000e-01,0,0.2866
99,2.270941e+00,1.726774e-02,4.794755e-01,5.000000e-01,0,0.2489
100,2.269686e+00,1.709702e-02,4.723071e-01,5.000000e-01,0,0.2406
101,2.268449e+00,1.693104e-02,4.606509e-01,5.000000e-01,0,0.2343
102,2.267228e+00,1.676960e-02,4.492485e-01,5.000000e-01,0,0.2299
103,2.266023e+00,1.661250e-02,4.381027e-01,5.000000e-01,0,0.2311
104,2.264834e+00,1.645958e-02,4.272152e-01,5.000000e-01,0,0.3411
105,2.263661e+00,1.631065e-02,4.165870e-01,5.000000e-01,0,0.3147
106,2.262503e+00,1.616556e-02,4.062181e-01,5.000000e-01,0,0.3057
107,2.261360e+00,1.602415e-02,3.961077e-01,5.000000e-01,0,0.3359
108,2.260231e+00,1.588627e-02,3.862546e-01,5.000000e-01,0,0.4393
109,2.259116e+00,1.575178e-02,3.766567e-01,5.000000e-01,0,0.2829
110,2.258014e+00,1.562054e-02,3.673116e-01,5.000000e-01,0,0.2494
111,2.256926e+00,1.549243e-02,3.582162e-01,5.000000e-01,0,0.2242
112,2.255851e+00,1.536733e-02,3.493672e-01,5.000000e-01,0,0.2448
113,2.254789e+00,1.524511e-02,3.407607e-01,5.000000e-01,0,0.2356
114,2.253739e+00,1.512567e-02,3.323928e-01,5.000000e-01,0,0.2303
115,2.252701e+00,1.500890e-02,3.242590e-01,5.000000e-01,0,0.2264
116,2.251675e+00,1.489469e-02,3.163549e-01,5.000000e-01,0,0.2345
117,2.250661e+00,1.478296e-02,3.086757e-01,5.000000e-01,0,0.2240
118,2.249658e+00,1.467361e-02,3.012166e-01,5.000000e-01,0,0.2281
119,2.248666e+00,1.456655e-02,2.939727e-01,5.000000e-01,0,0.2339
120,2.247684e+00,1.446169e-02,2.869387e-01,5.000000e-01,0,0.2241
121,2.246714e+00,1.435897e-02,2.801098e-01,5.000000e-01,0,0.2460
122,2.245754e+00,1.425831e-02,2.734806e-01,5.000000e-01,0,0.2297
123,2.244803e+00,1.415962e-02,2.670462e-01,5.000000e-01,0,0.2359
124,2.243863e+00,1.406285e-02,2.608014e-01,5.000000e-01,0,0.2302
125,2.242933e+00,1.396792e-02,2.547410e-01,5.000000e-01,0,0.3097
126,2.242012e+00,1.387477e-02,2.488600e-01,5.000000e-01,0,0.2281
127,2.241100e+00,1.378335e-02,2.431535e-01,5.000000e-01,0,0.2254
128,2.240198e+00,1.369359e-02,2.376164e-01,5.000000e-01,0,0.2260
129,2.239304e+00,1.360544e-02,2.322439e-01,5.000000e-01,0,0.2531
130,2.238420e+00,1.351884e-02,2.270312e-01,5.000000e-01,0,0.2310
131,2.237543e+00,1.343375e-02,2.219735e-01,5.000000e-01,0,0.2328
132,2.236676e+00,1.335011e-02,2.170664e-01,5.000000e-01,0,0.2286
133,2.235817e+00,1.326789e-02,2.123052e-01,5.000000e-01,0,0.2304
134,2.234965e+00,1.318702e-02,2.076855e-01,5.000000e-01,0,0.2208
135,2.234122e+00,1.310748e-02,2.032031e-01,5.000000e-01,0,0.2275
136,2.233287e+00,1.302921e-02,1.988536e-01,5.000000e-01,0,0.2295
137,2.232459e+00,1.295219e-02,1.946331e-01,5.000000e-01,0,0.2339
138,2.231639e+00,1.287636e-02,1.905375e-01,5.000000e-01,0,0.2256
139,2.230826e+00,1.280169e-02,1.865628e-01,5.000000e-01,0,0.2312
140,2.230021e+00,1.272816e-02,1.827054e-01,5.000000e-01,0,0.2231
141,2.229223e+00,1.265571e-02,1.789616e-01,5.000000e-01,0,0.2231
142,2.228432e+00,1.258432e-02,1.753276e-01,5.000000e-01,0,0.2254
143,2.227648e+00,1.251396e-02,1.718002e-01,5.000000e-01,0,0.2470
144,2.226870e+00,1.244459e-02,1.683759e-01,5.000000e-01,0,0.2268
145,2.226100e+00,1.237619e-02,1.650514e-01,5.000000e-01,0,0.2361
146,2.225336e+00,1.230873e-02,1.618236e-01,5.000000e-01,0,0.2252
147,2.224578e+00,1.224217e-02,1.586894e-01,5.000000e-01,0,0.2258
148,2.223827e+00,1.217649e-02,1.556458e-01,5.000000e-01,0,0.2281
149,2.223082e+00,1.211167e-02,1.526900e-01,5.000000e-01,0,0.2272
150,2.222343e+00,1.204767e-02,1.498191e-01,5.000000e-01,0,0.2224
151,2.221611e+00,1.198448e-02,1.470305e-01,5.000000e-01,0,0.2247
152,2.220884e+00,1.192207e-02,1.443215e-01,5.000000e-01,0,0.2372
153,2.220163e+00,1.186042e-02,1.416896e-01,5.000000e-01,0,0.2314
154,2.219448e+00,1.179950e-02,1.387801e-01,5.000000e-01,0,0.2580
155,2.218739e+00,1.173929e-02,1.357857e-01,5.000000e-01,0,0.2260
156,2.218036e+00,1.167978e-02,1.328830e-01,5.000000e-01,0,0.2490
157,2.217338e+00,1.162093e-02,1.300690e-01,5.000000e-01,0,0.2344
158,2.216645e+00,1.156274e-02,1.273407e-01,5.000000e-01,0,0.2275
159,2.215958e+00,1.150518e-02,1.246952e-01,5.000000e-01,0,0.2279
160,2.215277e+00,1.144824e-02,1.221299e-01,5.000000e-01,0,0.2326
161,2.214600e+00,1.139189e-02,1.196420e-01,5.000000e-01,0,0.2334
162,2.213929e+00,1.133612e-02,1.172291e-01,5.000000e-01,0,0.2282
163,2.213263e+00,1.128091e-02,1.148885e-01,5.000000e-01,0,0.2258
164,2.212601e+00,1.122624e-02,1.126178e-01,5.000000e-01,0,0.2266
165,2.211945e+00,1.117211e-02,1.104149e-01,5.000000e-01,0,0.2271
166,2.211294e+00,1.111848e-02,1.082773e-01,5.000000e-01,0,0.2208
167,2.210648e+00,1.106536e-02,1.062029e-01,5.000000e-01,0,0.2338
168,2.210006e+00,1.101272e-02,1.041896e-01,5.000000e-01,0,0.2499
169,2.209369e+00,1.096055e-02,1.022354e-01,5.000000e-01,0,0.2423
170,2.208737e+00,1.090884e-02,1.003383e-01,5.000000e-01,0,0.2347
171,2.208109e+00,1.085757e-02,9.849641e-02,3.333333e-01,1,0.4206
172,2.208399e+00,9.929352e-03,6.948693e-01,3.333333e-01,0,0.2100
173,2.208027e+00,9.801929e-03,6.935232e-01,3.333333e-01,0,0.1989
174,2.207656e+00,9.744199e-03,6.921828e-01,3.333333e-01,0,0.1993
175,2.207288e+00,9.704563e-03,6.908380e-01,3.333333e-01,0,0.1967
176,2.206921e+00,9.671584e-03,6.894803e-01,3.333333e-01,0,0.2025
177,2.206557e+00,9.640989e-03,6.881091e-01,3.333333e-01,0,0.2073
178,2.206194e+00,9.611469e-03,6.867238e-01,3.333333e-01,0,0.1978
179,2.205833e+00,9.582454e-03,6.853251e-01,3.333333e-01,0,0.1899
180,2.205474e+00,9.553747e-03,6.839134e-01,3.333333e-01,0,0.2380
181,2.205117e+00,9.525251e-03,6.824895e-01,3.333333e-01,0,0.2310
182,2.204761e+00,9.496926e-03,6.810538e-01,3.333333e-01,0,0.3172
183,2.204407e+00,9.468748e-03,6.796069e-01,3.333333e-01,0,0.1945
184,2.204055e+00,9.440704e-03,6.781494e-01,3.333333e-01,0,0.1950
185,2.203704e+00,9.412783e-03,6.766815e-01,3.333333e-01,0,0.2018
186,2.203355e+00,9.384980e-03,6.752039e-01,3.333333e-01,0,0.1958
187,2.203008e+00,9.357290e-03,6.737168e-01,3.333333e-01,0,0.1976
188,2.202663e+00,9.329707e-03,6.722206e-01,3.333333e-01,0,0.1915
189,2.202319e+00,9.302229e-03,6.707158e-01,3.333333e-01,0,0.1978
190,2.201977e+00,9.274852e-03,6.692026e-01,3.333333e-01,0,0.1922
191,2.201636e+00,9.247574e-03,6.676814e-01,3.333333e-01,0,0.1968
192,2.201297e+00,9.220391e-03,6.661525e-01,3.333333e-01,0,0.1924
193,2.200960e+00,9.193301e-03,6.646163e-01,3.333333e-01,0,0.1891
194,2.200624e+00,9.166302e-03,6.630729e-01,3.333333e-01,0,0.2092
195,2.200289e+00,9.139391e-03,6.615228e-01,3.333333e-01,0,0.2102
196,2.199957e+00,9.112566e-03,6.599662e-01,3.333333e-01,0,0.1996
197,2.199626e+00,9.085825e-03,6.584034e-01,3.333333e-01,0,0.1993
198,2.199296e+00,9.059166e-03,6.568348e-01,3.333333e-01,0,0.1929
199,2.198968e+00,9.032586e-03,6.552605e-01,3.333333e-01,0,0.1992
200,2.198641e+00,9.006084e-03,6.536809e-01,3.333333e-01,0,0.2002
201,2.198316e+00,8.979659e-03,6.520962e-01,3.333333e-01,0,0.1894
202,2.197992e+00,8.953308e-03,6.505068e-01,3.333333e-01,0,0.3118
203,2.197670e+00,8.927029e-03,6.489129e-01,3.333333e-01,0,0.2400
204,2.197350e+00,8.900822e-03,6.473148e-01,3.333333e-01,0,0.2049
205,2.197031e+00,8.874684e-03,6.457127e-01,3.333333e-01,0,0.2172
206,2.196713e+00,8.848614e-03,6.441069e-01,3.333333e-01,0,0.2052
207,2.196397e+00,8.822610e-03,6.424977e-01,3.333333e-01,0,0.1964
208,2.196082e+00,8.796672e-03,6.408853e-01,3.333333e-01,0,0.1916
209,2.195768e+00,8.770798e-03,6.392700e-01,3.333333e-01,0,0.2034
210,2.195456e+00,8.744986e-03,6.376521e-01,3.333333e-01,0,0.2000
211,2.195146e+00,8.719236e-03,6.360317e-01,3.333333e-01,0,0.2070
212,2.194837e+00,8.693547e-03,6.344092e-01,3.333333e-01,0,0.1955
213,2.194529e+00,8.667917e-03,6.327849e-01,3.333333e-01,0,0.1968
214,2.194222e+00,8.642345e-03,6.311588e-01,3.333333e-01,0,0.1989
215,2.193917e+00,8.616831e-03,6.295313e-01,3.333333e-01,0,0.1942
216,2.193614e+00,8.591373e-03,6.279027e-01,3.333333e-01,0,0.1929
217,2.193312e+00,8.565971e-03,6.262731e-01,3.333333e-01,0,0.1906
218,2.193011e+00,8.540624e-03,6.246428e-01,3.333333e-01,0,0.1933
219,2.192711e+00,8.515331e-03,6.230120e-01,3.333333e-01,0,0.1993
220,2.192413e+00,8.490091e-03,6.213809e-01,3.333333e-01,0,0.2052
221,2.192116e+00,8.464904e-03,6.197498e-01,3.333333e-01,0,0.2596
222,2.191821e+00,8.439770e-03,6.181189e-01,3.333333e-01,0,0.2417
223,2.191526e+00,8.414686e-03,6.164883e-01,3.333333e-01,0,0.2016
224,2.191233e+00,8.389654e-03,6.148584e-01,3.333333e-01,0,0.1921
225,2.190942e+00,8.364672e-03,6.132292e-01,3.333333e-01,0,0.2000
226,2.190651e+00,8.339740e-03,6.116010e-01,3.333333e-01,0,0.1970
227,2.190362e+00,8.314857e-03,6.099741e-01,3.333333e-01,0,0.1960
228,2.190075e+00,8.290023e-03,6.083485e-01,3.333333e-01,0,0.1966
229,2.189788e+00,8.265238e-03,6.067245e-01,3.333333e-01,0,0.1963
230,2.189503e+00,8.240501e-03,6.051023e-01,3.333333e-01,0,0.1994
231,2.189219e+00,8.215811e-03,6.034821e-01,3.333333e-01,0,0.1948
232,2.188937e+00,8.191169e-03,6.018640e-01,3.333333e-01,0,0.1985
233,2.188655e+00,8.166575e-03,6.002482e-01,3.333333e-01,0,0.1942
234,2.188375e+00,8.142027e-03,5.986349e-01,3.333333e-01,0,0.1943
235,2.188096e+00,8.117525e-03,5.970242e-01,3.333333e-01,0,0.1931
236,2.187818e+00,8.093070e-03,5.954164e-01,3.333333e-01,0,0.1991
237,2.187542e+00,8.068661e-03,5.938116e-01,3.333333e-01,0,0.2025
238,2.187267e+00,8.044298e-03,5.922099e-01,3.333333e-01,0,0.2015
239,2.186993e+00,8.019981e-03,5.906114e-01,3.333333e-01,0,0.2669
240,2.186720e+00,7.995709e-03,5.890165e-01,3.333333e-01,0,0.1935
241,2.186448e+00,7.971483e-03,5.874251e-01,3.333333e-01,0,0.2391
242,2.186178e+00,7.947302e-03,5.858375e-01,3.333333e-01,0,0.1967
243,2.185908e+00,7.923166e-03,5.842538e-01,3.333333e-01,0,0.1933
244,2.185640e+00,7.899076e-03,5.826740e-01,3.333333e-01,0,0.1952
245,2.185374e+00,7.875030e-03,5.810984e-01,3.333333e-01,0,0.2107
246,2.185108e+00,7.851029e-03,5.795271e-01,3.333333e-01,0,0.2063
247,2.184843e+00,7.827074e-03,5.779602e-01,3.333333e-01,0,0.2078
248,2.184580e+00,7.803163e-03,5.763979e-01,3.333333e-01,0,0.2003
249,2.184318e+00,7.779297e-03,5.748401e-01,3.333333e-01,0,0.2069
250,2.184057e+00,7.755475e-03,5.732872e-01,3.333333e-01,0,0.2005
251,2.183797e+00,7.731699e-03,5.717391e-01,3.333333e-01,0,0.1971
252,2.183538e+00,7.707967e-03,5.701960e-01,3.333333e-01,0,0.1956
253,2.183280e+00,7.684281e-03,5.686580e-01,3.333333e-01,0,0.1997
254,2.183024e+00,7.660639e-03,5.671251e-01,3.333333e-01,0,0.1993
255,2.182768e+00,7.637042e-03,5.655976e-01,3.333333e-01,0,0.1983
256,2.182514e+00,7.613490e-03,5.640755e-01,3.333333e-01,0,0.1953
257,2.182261e+00,7.589983e-03,5.625588e-01,3.333333e-01,0,0.1935
258,2.182008e+00,7.566522e-03,5.610478e-01,3.333333e-01,0,0.1958
259,2.181757e+00,7.543105e-03,5.595424e-01,3.333333e-01,0,0.1913
260,2.181508e+00,7.519734e-03,5.580427e-01,3.333333e-01,0,0.1887
261,2.181259e+00,7.496408e-03,5.565489e-01,3.333333e-01,0,0.1922
262,2.181011e+00,7.473128e-03,5.550610e-01,3.333333e-01,0,0.1926
263,2.180764e+00,7.449894e-03,5.535791e-01,3.333333e-01,0,0.1933
264,2.180519e+00,7.426705e-03,5.521032e-01,3.333333e-01,0,0.2022
265,2.180274e+00,7.403562e-03,5.506335e-01,3.333333e-01,0,0.1960
266,2.180031e+00,7.380465e-03,5.491700e-01,3.333333e-01,0,0.1985
267,2.179788e+00,7.357414e-03,5.477127e-01,3.333333e-01,0,0.1936
268,2.179547e+00,7.334410e-03,5.462618e-01,3.333333e-01,0,0.1933
269,2.179307e+00,7.311452e-03,5.448172e-01,3.333333e-01,0,0.1931
270,2.179067e+00,7.288540e-03,5.433791e-01,3.333333e-01,0,0.1898
271,2.178829e+00,7.265676e-03,5.419475e-01,3.333333e-01,0,0.1979
272,2.178592e+00,7.242858e-03,5.405225e-01,3.333333e-01,0,0.2003
273,2.178356e+00,7.220087e-03,5.391040e-01,3.333333e-01,0,0.1941
274,2.178120e+00,7.197364e-03,5.376922e-01,3.333333e-01,0,0.3204
275,2.177886e+00,7.174688e-03,5.362871e-01,3.333333e-01,0,0.2261
276,2.177653e+00,7.152060e-03,5.348888e-01,3.333333e-01,0,0.1996
277,2.177421e+00,7.129479e-03,5.334972e-01,3.333333e-01,0,0.1977
278,2.177190e+00,7.106946e-03,5.321125e-01,3.333333e-01,0,0.2060
279,2.176960e+00,7.084462e-03,5.307346e-01,3.333333e-01,0,0.2123
280,2.176731e+00,7.062026e-03,5.293636e-01,3.333333e-01,0,0.2159
281,2.176502e+00,7.039638e-03,5.279995e-01,3.333333e-01,0,0.2124
282,2.176275e+00,7.017299e-03,5.266424e-01,3.333333e-01,0,0.1988
283,2.176049e+00,6.995010e-03,5.252923e-01,3.333333e-01,0,0.1953
284,2.175824e+00,6.972769e-03,5.239491e-01,3.333333e-01,0,0.2041
285,2.175600e+00,6.950577e-03,5.226131e-01,3.333333e-01,0,0.1901
286,2.175376e+00,6.928435e-03,5.212840e-01,3.333333e-01,0,0.2170
287,2.175154e+00,6.906343e-03,5.199621e-01,3.333333e-01,0,0.2015
288,2.174933e+00,6.884301e-03,5.186472e-01,3.333333e-01,0,0.2026
289,2.174712e+00,6.862309e-03,5.173395e-01,3.333333e-01,0,0.1902
290,2.174493e+00,6.840367e-03,5.160389e-01,3.333333e-01,0,0.1923
291,2.174274e+00,6.818476e-03,5.147454e-01,3.333333e-01,0,0.2056
292,2.174057e+00,6.796635e-03,5.134591e-01,3.333333e-01,0,0.2128
293,2.173840e+00,6.774846e-03,5.121800e-01,3.333333e-01,0,0.2000
294,2.173624e+00,6.753107e-03,5.109080e-01,3.333333e-01,0,0.2724
295,2.173409e+00,6.731420e-03,5.096432e-01,3.333333e-01,0,0.2081
296,2.173196e+00,6.709785e-03,5.083857e-01,3.333333e-01,0,0.1940
297,2.172983e+00,6.688201e-03,5.071353e-01,3.333333e-01,0,0.1924
298,2.172771e+00,6.666669e-03,5.058921e-01,3.333333e-01,0,0.1986
299,2.172559e+00,6.645190e-03,5.046561e-01,3.333333e-01,0,0.1942
300,2.172349e+00,6.623762e-03,5.034273e-01,3.333333e-01,0,0.1929
301,2.172140e+00,6.602388e-03,5.022057e-01,3.333333e-01,0,0.1947
302,2.171931e+00,6.581066e-03,5.009913e-01,3.333333e-01,0,0.2000
303,2.171724e+00,6.559797e-03,4.997841e-01,3.333333e-01,0,0.2029
304,2.171517e+00,6.538581e-03,4.985840e-01,3.333333e-01,0,0.1931
305,2.171311e+00,6.517419e-03,4.973912e-01,3.333333e-01,0,0.1948
306,2.171106e+00,6.496310e-03,4.962055e-01,3.333333e-01,0,0.1958
307,2.170902e+00,6.475255e-03,4.950270e-01,3.333333e-01,0,0.2265
308,2.170699e+00,6.454254e-03,4.938557e-01,3.333333e-01,0,0.2004
309,2.170497e+00,6.433307e-03,4.926915e-01,3.333333e-01,0,0.1965
310,2.170295e+00,6.412415e-03,4.915344e-01,3.333333e-01,0,0.1930
311,2.170095e+00,6.391577e-03,4.903845e-01,3.333333e-01,0,0.1931
312,2.169895e+00,6.370793e-03,4.892417e-01,3.333333e-01,0,0.1887
313,2.169696e+00,6.350065e-03,4.881059e-01,3.333333e-01,0,0.1918
314,2.169498e+00,6.329391e-03,4.869773e-01,3.333333e-01,0,0.1945
315,2.169301e+00,6.308773e-03,4.858557e-01,3.333333e-01,0,0.1953
316,2.169105e+00,6.288210e-03,4.847411e-01,3.333333e-01,0,0.1938
317,2.168909e+00,6.267703e-03,4.836336e-01,3.333333e-01,0,0.2009
318,2.168714e+00,6.247252e-03,4.825331e-01,3.333333e-01,0,0.1912
319,2.168520e+00,6.226857e-03,4.814395e-01,3.333333e-01,0,0.2031
320,2.168327e+00,6.206517e-03,4.803530e-01,3.333333e-01,0,0.1982
321,2.168135e+00,6.186234e-03,4.792734e-01,3.333333e-01,0,0.1953
322,2.167944e+00,6.166008e-03,4.782007e-01,3.333333e-01,0,0.1973
323,2.167753e+00,6.145838e-03,4.759100e-01,3.333333e-01,0,0.1929
324,2.167563e+00,6.125725e-03,4.735772e-01,3.333333e-01,0,0.2034
325,2.167374e+00,6.105668e-03,4.712541e-01,3.333333e-01,0,0.1971
326,2.167186e+00,6.085669e-03,4.689406e-01,3.333333e-01,0,0.2003
327,2.166998e+00,6.065727e-03,4.666369e-01,3.333333e-01,0,0.1937
328,2.166812e+00,6.045843e-03,4.643430e-01,3.333333e-01,0,0.2080
329,2.166626e+00,6.026016e-03,4.620589e-01,3.333333e-01,0,0.1906
330,2.166441e+00,6.006246e-03,4.597846e-01,3.333333e-01,0,0.2030
331,2.166257e+00,5.986535e-03,4.575203e-01,3.333333e-01,0,0.1968
332,2.166073e+00,5.966881e-03,4.552659e-01,3.333333e-01,0,0.1934
333,2.165890e+00,5.947285e-03,4.530214e-01,3.333333e-01,0,0.1957
334,2.165708e+00,5.927748e-03,4.507870e-01,3.333333e-01,0,0.1942
335,2.165527e+00,5.908269e-03,4.485626e-01,3.333333e-01,0,0.1993
336,2.165347e+00,5.888848e-03,4.463483e-01,3.333333e-01,0,0.1955
337,2.165167e+00,5.869486e-03,4.441440e-01,3.333333e-01,0,0.1919
338,2.164988e+00,5.850183e-03,4.414408e-01,3.333333e-01,0,0.2014
339,2.164810e+00,5.830939e-03,4.382466e-01,3.333333e-01,0,0.2084
340,2.164632e+00,5.811753e-03,4.350725e-01,3.333333e-01,0,0.1913
341,2.164455e+00,5.792626e-03,4.319188e-01,3.333333e-01,0,0.2429
342,2.164279e+00,5.773559e-03,4.287854e-01,3.333333e-01,0,0.1915
343,2.164104e+00,5.754551e-03,4.256725e-01,3.333333e-01,0,0.1944
344,2.163930e+00,5.735602e-03,4.225801e-01,3.333333e-01,0,0.1938
345,2.163756e+00,5.716713e-03,4.195083e-01,3.333333e-01,0,0.1922
346,2.163583e+00,5.697883e-03,4.164571e-01,3.333333e-01,0,0.1922
347,2.163410e+00,5.679113e-03,4.134266e-01,3.333333e-01,0,0.1928
348,2.163239e+00,5.660403e-03,4.104169e-01,3.333333e-01,0,0.1978
349,2.163068e+00,5.641752e-03,4.074279e-01,3.333333e-01,0,0.3029
350,2.162897e+00,5.623161e-03,4.044597e-01,3.333333e-01,0,0.2036
351,2.162728e+00,5.604631e-03,4.015124e-01,3.333333e-01,0,0.1927
352,2.162559e+00,5.586160e-03,3.985860e-01,3.333333e-01,0,0.1938
353,2.162391e+00,5.567750e-03,3.956804e-01,3.333333e-01,0,0.1979
354,2.162223e+00,5.549399e-03,3.927958e-01,3.333333e-01,0,0.1931
355,2.162057e+00,5.531109e-03,3.899320e-01,3.333333e-01,0,0.1926
356,2.161891e+00,5.512879e-03,3.870891e-01,3.333333e-01,0,0.1994
357,2.161725e+00,5.494710e-03,3.842672e-01,3.333333e-01,0,0.1976
358,2.161560e+00,5.476601e-03,3.814661e-01,3.333333e-01,0,0.1985
359,2.161396e+00,5.458553e-03,3.786859e-01,3.333333e-01,0,0.2234
360,2.161233e+00,5.440565e-03,3.759266e-01,3.333333e-01,0,0.2113
361,2.161070e+00,5.422638e-03,3.731881e-01,3.333333e-01,0,0.1981
362,2.160908e+00,5.404771e-03,3.704704e-01,3.333333e-01,0,0.2176
363,2.160747e+00,5.386965e-03,3.677735e-01,3.333333e-01,0,0.2049
364,2.160586e+00,5.369220e-03,3.650974e-01,3.333333e-01,0,0.1963
365,2.160426e+00,5.351536e-03,3.624419e-01,3.333333e-01,0,0.2672
366,2.160267e+00,5.333913e-03,3.598072e-01,3.333333e-01,0,0.2420
367,2.160108e+00,5.316350e-03,3.571930e-01,3.333333e-01,0,0.2189
368,2.159950e+00,5.298848e-03,3.545995e-01,3.333333e-01,0,0.2300
369,2.159792e+00,5.281407e-03,3.520264e-01,3.333333e-01,0,0.2291
370,2.159636e+00,5.264027e-03,3.494738e-01,3.333333e-01,0,0.2060
371,2.159479e+00,5.246708e-03,3.469417e-01,3.333333e-01,0,0.2142
372,2.159324e+00,5.229450e-03,3.444298e-01,3.333333e-01,0,0.2033
373,2.159169e+00,5.212253e-03,3.419382e-01,3.333333e-01,0,0.1950
374,2.159015e+00,5.195117e-03,3.394669e-01,3.333333e-01,0,0.2120
375,2.158861e+00,5.178041e-03,3.370156e-01,3.333333e-01,0,0.2132
376,2.158708e+00,5.161027e-03,3.345844e-01,3.333333e-01,0,0.2053
377,2.158556e+00,5.144074e-03,3.321732e-01,3.333333e-01,0,0.1995
378,2.158404e+00,5.127182e-03,3.297818e-01,3.333333e-01,0,0.1909
379,2.158253e+00,5.110350e-03,3.274103e-01,3.333333e-01,0,0.1902
380,2.158102e+00,5.093580e-03,3.250585e-01,3.333333e-01,0,0.1927
381,2.157952e+00,5.076871e-03,3.227263e-01,3.333333e-01,0,0.1932
382,2.157803e+00,5.060223e-03,3.204136e-01,3.333333e-01,0,0.2009
383,2.157654e+00,5.043635e-03,3.181204e-01,3.333333e-01,0,0.2044
384,2.157506e+00,5.027109e-03,3.158465e-01,3.333333e-01,0,0.1986
385,2.157358e+00,5.010643e-03,3.135919e-01,3.333333e-01,0,0.1944
386,2.157211e+00,4.994238e-03,3.113565e-01,3.333333e-01,0,0.1910
387,2.157065e+00,4.977895e-03,3.091401e-01,3.333333e-01,0,0.1956
388,2.156919e+00,4.961612e-03,3.069426e-01,3.333333e-01,0,0.1977
389,2.156773e+00,4.945389e-03,3.047640e-01,3.333333e-01,0,0.2248
390,2.156629e+00,4.929228e-03,3.026041e-01,3.333333e-01,0,0.1929
391,2.156485e+00,4.913127e-03,3.004628e-01,3.333333e-01,0,0.1942
392,2.156341e+00,4.897087e-03,2.983401e-01,3.333333e-01,0,0.1958
393,2.156198e+00,4.881108e-03,2.962357e-01,3.333333e-01,0,0.1955
394,2.156056e+00,4.865189e-03,2.941497e-01,3.333333e-01,0,0.1967
395,2.155914e+00,4.849331e-03,2.920818e-01,3.333333e-01,0,0.1978
396,2.155773e+00,4.833533e-03,2.900320e-01,3.333333e-01,0,0.2000
397,2.155632e+00,4.817796e-03,2.880001e-01,3.333333e-01,0,0.2015
398,2.155492e+00,4.802119e-03,2.859860e-01,3.333333e-01,0,0.2015
399,2.155352e+00,4.786502e-03,2.839897e-01,3.333333e-01,0,0.1978
400,2.155213e+00,4.770946e-03,2.820110e-01,3.333333e-01,0,0.2191
401,2.155074e+00,4.755450e-03,2.800497e-01,3.333333e-01,0,0.2075
402,2.154936e+00,4.740014e-03,2.781058e-01,3.333333e-01,0,0.2093
403,2.154799e+00,4.724638e-03,2.761791e-01,3.333333e-01,0,0.1964
404,2.154662e+00,4.709323e-03,2.742695e-01,3.333333e-01,0,0.2016
405,2.154526e+00,4.694067e-03,2.723769e-01,3.333333e-01,0,0.2066
406,2.154390e+00,4.678871e-03,2.705012e-01,3.333333e-01,0,0.1947
407,2.154255e+00,4.663735e-03,2.686422e-01,3.333333e-01,0,0.2022
408,2.154120e+00,4.648659e-03,2.667998e-01,3.333333e-01,0,0.2017
409,2.153986e+00,4.633642e-03,2.649739e-01,3.333333e-01,0,0.1989
410,2.153852e+00,4.618685e-03,2.631644e-01,3.333333e-01,0,0.2894
411,2.153719e+00,4.603787e-03,2.613711e-01,3.333333e-01,0,0.1992
412,2.153586e+00,4.588949e-03,2.595940e-01,3.333333e-01,0,0.2853
413,2.153454e+00,4.574171e-03,2.578328e-01,3.333333e-01,0,0.2269
414,2.153322e+00,4.559450e-03,2.560875e-01,3.333333e-01,0,0.2308
415,2.153191e+00,4.544791e-03,2.543579e-01,3.333333e-01,0,0.2329
416,2.153060e+00,4.530188e-03,2.526439e-01,3.333333e-01,0,0.2302
417,2.152930e+00,4.515647e-03,2.509454e-01,3.333333e-01,0,0.2146
418,2.152800e+00,4.501162e-03,2.492623e-01,3.333333e-01,0,0.2020
419,2.152671e+00,4.486739e-03,2.475944e-01,3.333333e-01,0,0.1977
420,2.152542e+00,4.472371e-03,2.459417e-01,3.333333e-01,0,0.2014
421,2.152414e+00,4.458066e-03,2.443039e-01,3.333333e-01,0,0.1994
422,2.152286e+00,4.443813e-03,2.426809e-01,3.333333e-01,0,0.2025
423,2.152159e+00,4.429627e-03,2.410727e-01,3.333333e-01,0,0.1934
424,2.152032e+00,4.415488e-03,2.394791e-01,3.333333e-01,0,0.2005
425,2.151906e+00,4.401421e-03,2.379000e-01,3.333333e-01,0,0.2036
426,2.151780e+00,4.387396e-03,2.363352e-01,3.333333e-01,0,0.1950
427,2.151655e+00,4.373449e-03,2.347847e-01,3.333333e-01,0,0.1910
428,2.151530e+00,4.359533e-03,2.332483e-01,3.333333e-01,0,0.1965
429,2.151406e+00,4.345710e-03,2.317258e-01,3.333333e-01,0,0.2100
430,2.151282e+00,4.331899e-03,2.302173e-01,3.333333e-01,0,0.2129
431,2.151159e+00,4.318205e-03,2.287224e-01,3.333333e-01,0,0.2101
432,2.151036e+00,4.304492e-03,2.272412e-01,3.333333e-01,0,0.1995
433,2.150913e+00,4.290935e-03,2.257735e-01,3.333333e-01,0,0.1950
434,2.150791e+00,4.277309e-03,2.243191e-01,3.333333e-01,0,0.1945
435,2.150670e+00,4.263907e-03,2.228780e-01,3.333333e-01,0,0.1934
436,2.150548e+00,4.250348e-03,2.214501e-01,3.333333e-01,0,0.2300
437,2.150428e+00,4.237134e-03,2.200351e-01,3.333333e-01,0,0.2095
438,2.150308e+00,4.223613e-03,2.186331e-01,3.333333e-01,0,0.2035
439,2.150188e+00,4.210649e-03,2.172438e-01,3.333333e-01,0,0.1999
440,2.150068e+00,4.197126e-03,2.158672e-01,3.333333e-01,0,0.1914
441,2.149950e+00,4.184542e-03,2.145031e-01,3.333333e-01,0,0.1984
442,2.149831e+00,4.170979e-03,2.131515e-01,3.333333e-01,0,0.1998
443,2.149713e+00,4.159064e-03,2.118121e-01,3.333333e-01,0,0.1992
444,2.149596e+00,4.145495e-03,2.104850e-01,3.333333e-01,0,0.1914
445,2.149478e+00,4.134947e-03,2.091698e-01,3.333333e-01,0,0.1953
446,2.149362e+00,4.121763e-03,2.078669e-01,3.333333e-01,0,0.1932
447,2.149245e+00,4.114420e-03,2.065755e-01,3.333333e-01,0,0.1916
448,2.149130e+00,4.103371e-03,2.052961e-01,3.333333e-01,0,0.1919
449,2.149014e+00,4.104422e-03,2.040281e-01,3.333333e-01,0,0.1919
450,2.148899e+00,4.102066e-03,2.027717e-01,3.333333e-01,0,0.2040
451,2.148785e+00,4.126899e-03,2.015269e-01,3.333333e-01,0,0.1920
452,2.148670e+00,4.155889e-03,2.002928e-01,3.333333e-01,0,0.2172
453,2.148557e+00,4.250648e-03,1.990712e-01,3.333333e-01,0,0.1932
454,2.148444e+00,4.383409e-03,1.978584e-01,3.333333e-01,0,0.1963
455,2.148331e+00,4.678237e-03,1.966603e-01,3.333333e-01,0,0.1965
456,2.148219e+00,5.113716e-03,1.954672e-01,3.333333e-01,0,0.1920
457,2.148108e+00,5.911860e-03,1.942943e-01,3.333333e-01,0,0.2034
458,2.147998e+00,7.065302e-03,1.931177e-01,3.333333e-01,0,0.1954
459,2.147890e+00,8.901091e-03,1.919740e-01,3.333333e-01,0,0.1888
460,2.147786e+00,1.145054e-02,1.908081e-01,3.333333e-01,0,0.2046
461,2.147687e+00,1.517852e-02,1.897027e-01,3.333333e-01,0,0.2054
462,2.147599e+00,2.026477e-02,1.885369e-01,3.333333e-01,0,0.1967
463,2.147529e+00,2.743161e-02,1.874905e-01,3.333333e-01,0,0.1925
464,2.147496e+00,3.720245e-02,1.863053e-01,3.333333e-01,0,0.1977
465,2.147529e+00,5.079052e-02,1.853662e-01,3.333333e-01,0,0.1935
466,2.147688e+00,6.940722e-02,1.841315e-01,3.333333e-01,0,0.1885
467,2.148085e+00,9.521917e-02,1.834174e-01,3.333333e-01,0,0.1889
468,2.148934e+00,1.308259e-01,1.821038e-01,3.333333e-01,0,0.1897


==> Data/com_history_H4.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,remeshed,wall_clock_s
1,3.407836e+00,9.772708e-02,3.915249e-01,1.000000e+00,0,0.6082
2,3.372746e+00,1.028486e-01,3.696136e-01,1.000000e+00,0,0.4265
3,3.334540e+00,1.073035e-01,3.472926e-01,1.000000e+00,0,0.5179
4,3.293556e+00,1.109408e-01,3.250667e-01,1.000000e+00,0,0.4150
5,3.250277e+00,1.136581e-01,3.034053e-01,1.000000e+00,0,0.4107
6,3.205302e+00,1.154161e-01,2.827052e-01,1.000000e+00,0,0.4282
7,3.159286e+00,1.162468e-01,2.632677e-01,1.000000e+00,0,0.4184
8,3.112873e+00,1.162528e-01,2.452896e-01,1.000000e+00,0,0.4106
9,3.066624e+00,1.155988e-01,2.288702e-01,1.000000e+00,0,0.4411
10,3.020978e+00,1.144935e-01,2.140266e-01,1.000000e+00,0,0.4165
11,2.976230e+00,1.131620e-01,2.007147e-01,1.000000e+00,0,0.4242
12,2.932552e+00,1.118071e-01,1.575678e-01,1.000000e+00,0,0.4455
13,2.890024e+00,1.105657e-01,1.161310e-01,1.000000e+00,0,0.5627
14,2.848680e+00,1.094747e-01,8.553074e-02,1.000000e+00,1,0.6630
15,2.828567e+00,1.055343e-01,6.971424e-01,1.000000e+00,0,0.5558
16,2.792141e+00,1.053327e-01,6.849979e-01,1.000000e+00,0,0.5492
17,2.756720e+00,1.047341e-01,6.053423e-01,1.000000e+00,0,0.5442
18,2.722559e+00,1.036436e-01,5.310993e-01,1.000000e+00,0,0.6025
19,2.689885e+00,1.020606e-01,4.644278e-01,1.000000e+00,0,0.5550
20,2.658860e+00,1.000515e-01,4.060842e-01,1.000000e+00,0,0.5541
21,2.629574e+00,9.771452e-02,3.559001e-01,1.000000e+00,0,0.5572
22,2.602045e+00,9.514945e-02,3.131959e-01,1.000000e+00,0,0.6191
23,2.576239e+00,9.243898e-02,2.770739e-01,1.000000e+00,0,0.5488
24,2.552088e+00,8.964089e-02,2.465973e-01,1.000000e+00,0,0.6112
25,2.529505e+00,8.678852e-02,2.208864e-01,1.000000e+00,0,0.5846
26,2.508400e+00,8.389629e-02,1.991610e-01,1.000000e+00,0,0.5946
27,2.488687e+00,8.096668e-02,1.799403e-01,1.000000e+00,0,0.6874
28,2.470285e+00,7.799670e-02,1.597452e-01,1.000000e+00,0,0.5679
29,2.453121e+00,7.498283e-02,1.425293e-01,1.000000e+00,0,0.5523
30,2.437126e+00,7.192426e-02,1.278179e-01,1.000000e+00,0,0.5798
31,2.422237e+00,6.882502e-02,1.152120e-01,1.000000e+00,0,0.7168
32,2.408393e+00,6.569505e-02,1.043783e-01,1.000000e+00,0,0.7135
33,2.395535e+00,6.255057e-02,9.503850e-02,5.000000e-01,1,0.7579
34,2.384648e+00,5.936065e-02,7.526954e-01,5.000000e-01,0,0.3625
35,2.379204e+00,5.782832e-02,7.563482e-01,5.000000e-01,0,0.3639
36,2.373960e+00,5.631030e-02,7.586185e-01,5.000000e-01,0,0.3610
37,2.368909e+00,5.480708e-02,7.549321e-01,5.000000e-01,0,0.3735
38,2.364046e+00,5.332215e-02,7.512973e-01,5.000000e-01,0,0.3623
39,2.359363e+00,5.185918e-02,7.477133e-01,5.000000e-01,0,0.3554
40,2.354853e+00,5.042175e-02,7.441796e-01,5.000000e-01,0,0.3590
41,2.350511e+00,4.901320e-02,7.406953e-01,5.000000e-01,0,0.3606
42,2.346330e+00,4.763662e-02,7.372598e-01,5.000000e-01,0,0.4644
43,2.342302e+00,4.629474e-02,7.338724e-01,5.000000e-01,0,0.3726
44,2.338422e+00,4.498995e-02,7.305322e-01,5.000000e-01,0,0.3623
45,2.334684e+00,4.372424e-02,7.247191e-01,5.000000e-01,0,0.3598
46,2.331080e+00,4.249920e-02,7.134039e-01,5.000000e-01,0,0.3607
47,2.327606e+00,4.131603e-02,7.023164e-01,5.000000e-01,0,0.3692
48,2.324255e+00,4.017552e-02,6.914696e-01,5.000000e-01,0,0.3669
49,2.321022e+00,3.907809e-02,6.808732e-01,5.000000e-01,0,0.4610
50,2.317900e+00,3.802382e-02,6.705336e-01,5.000000e-01,0,0.3986
51,2.314884e+00,3.701245e-02,6.604547e-01,5.000000e-01,0,0.4230
52,2.311970e+00,3.604347e-02,6.506378e-01,5.000000e-01,0,0.4102
53,2.309152e+00,3.511612e-02,6.410820e-01,5.000000e-01,0,0.4548
54,2.306425e+00,3.422942e-02,6.286496e-01,5.000000e-01,0,0.3697
55,2.303785e+00,3.338227e-02,6.156770e-01,5.000000e-01,0,0.3645
56,2.301228e+00,3.257339e-02,6.028879e-01,5.000000e-01,0,0.3680
57,2.298749e+00,3.180145e-02,5.902970e-01,5.000000e-01,0,0.3589
58,2.296344e+00,3.106504e-02,5.779163e-01,5.000000e-01,0,0.3565
59,2.294011e+00,3.036270e-02,5.657558e-01,5.000000e-01,0,0.3596
60,2.291744e+00,2.969295e-02,5.538232e-01,5.000000e-01,0,0.3557
61,2.289541e+00,2.905432e-02,5.421244e-01,5.000000e-01,0,0.3612
62,2.287399e+00,2.844534e-02,5.306636e-01,5.000000e-01,0,0.3669
63,2.285314e+00,2.786458e-02,5.194433e-01,5.000000e-01,0,0.3599
64,2.283285e+00,2.731063e-02,5.084650e-01,5.000000e-01,0,0.3592
65,2.281307e+00,2.678211e-02,4.976703e-01,5.000000e-01,0,0.3616
66,2.279380e+00,2.627769e-02,4.863413e-01,5.000000e-01,0,0.3614
67,2.277499e+00,2.579611e-02,4.752855e-01,5.000000e-01,0,0.3700
68,2.275664e+00,2.533612e-02,4.645004e-01,5.000000e-01,0,0.3750
69,2.273873e+00,2.489656e-02,4.539827e-01,5.000000e-01,0,0.3652
70,2.272122e+00,2.447631e-02,4.437283e-01,5.000000e-01,0,0.3613
71,2.270410e+00,2.407428e-02,4.331467e-01,5.000000e-01,0,0.3617
72,2.268737e+00,2.368947e-02,4.201400e-01,5.000000e-01,0,0.3632
73,2.267099e+00,2.332092e-02,4.076219e-01,5.000000e-01,0,0.3631
74,2.265496e+00,2.296770e-02,3.955770e-01,5.000000e-01,0,0.3690
75,2.263925e+00,2.262897e-02,3.839892e-01,5.000000e-01,0,0.3634
76,2.262387e+00,2.230389e-02,3.728420e-01,5.000000e-01,0,0.3602
77,2.260878e+00,2.199172e-02,3.621189e-01,5.000000e-01,0,0.3608
78,2.259399e+00,2.169172e-02,3.518036e-01,5.000000e-01,0,0.3642
79,2.257948e+00,2.140323e-02,3.418799e-01,5.000000e-01,0,0.3737
80,2.256524e+00,2.112559e-02,3.323320e-01,5.000000e-01,0,0.3661
81,2.255125e+00,2.085823e-02,3.231444e-01,5.000000e-01,0,0.3624
82,2.253751e+00,2.060057e-02,3.143022e-01,5.000000e-01,0,0.3631
83,2.252402e+00,2.035209e-02,3.057909e-01,5.000000e-01,0,0.3662
84,2.251075e+00,2.011230e-02,2.975966e-01,5.000000e-01,0,0.3691
85,2.249771e+00,1.988073e-02,2.897060e-01,5.000000e-01,0,0.3571
86,2.248488e+00,1.965696e-02,2.821062e-01,5.000000e-01,0,0.3584
87,2.247226e+00,1.944057e-02,2.747850e-01,5.000000e-01,0,0.3585
88,2.245984e+00,1.923118e-02,2.677306e-01,5.000000e-01,0,0.3583
89,2.244762e+00,1.902844e-02,2.609318e-01,5.000000e-01,0,0.3615
90,2.243558e+00,1.883201e-02,2.543779e-01,5.000000e-01,0,0.4843
91,2.242372e+00,1.864157e-02,2.480588e-01,5.000000e-01,0,0.3765
92,2.241204e+00,1.845682e-02,2.419647e-01,5.000000e-01,0,0.3595
93,2.240053e+00,1.827748e-02,2.360864e-01,5.000000e-01,0,0.3760
94,2.238919e+00,1.810328e-02,2.304150e-01,5.000000e-01,0,0.3600
95,2.237800e+00,1.793397e-02,2.249422e-01,5.000000e-01,0,0.3641
96,2.236697e+00,1.776932e-02,2.191897e-01,5.000000e-01,0,0.3651
97,2.235609e+00,1.760910e-02,2.111391e-01,5.000000e-01,0,0.3580
98,2.234536e+00,1.745309e-02,2.034238e-01,5.000000e-01,0,0.3580
99,2.233477e+00,1.730110e-02,1.960321e-01,5.000000e-01,0,0.3578
100,2.232432e+00,1.715293e-02,1.889524e-01,5.000000e-01,0,0.3561
101,2.231400e+00,1.700840e-02,1.821730e-01,5.000000e-01,0,0.3886
102,2.230381e+00,1.686734e-02,1.756825e-01,5.000000e-01,0,0.3631
103,2.229375e+00,1.672957e-02,1.694694e-01,5.000000e-01,0,0.3845
104,2.228382e+00,1.659495e-02,1.635226e-01,5.000000e-01,0,0.3734
105,2.227401e+00,1.646333e-02,1.578312e-01,5.000000e-01,0,0.4076
106,2.226432e+00,1.633455e-02,1.523846e-01,5.000000e-01,0,0.3824
107,2.225474e+00,1.620850e-02,1.471724e-01,5.000000e-01,0,0.3780
108,2.224527e+00,1.608503e-02,1.421847e-01,5.000000e-01,0,0.4145
109,2.223592e+00,1.596403e-02,1.374116e-01,5.000000e-01,0,0.6300
110,2.222667e+00,1.584537e-02,1.328438e-01,5.000000e-01,0,0.4647
111,2.221753e+00,1.572894e-02,1.284723e-01,5.000000e-01,0,0.4257
112,2.220849e+00,1.561465e-02,1.242883e-01,5.000000e-01,0,0.3897
113,2.219955e+00,1.550237e-02,1.202835e-01,5.000000e-01,0,0.3887
114,2.219071e+00,1.539203e-02,1.164497e-01,5.000000e-01,0,0.3633
115,2.218197e+00,1.528352e-02,1.127793e-01,5.000000e-01,0,0.3634
116,2.217332e+00,1.517676e-02,1.092649e-01,5.000000e-01,0,0.3873
117,2.216477e+00,1.507167e-02,1.058992e-01,5.000000e-01,0,0.4418
118,2.215631e+00,1.496816e-02,1.026757e-01,5.000000e-01,0,0.3842
119,2.214793e+00,1.486616e-02,9.958767e-02,3.333333e-01,1,0.5918
120,2.214776e+00,1.402843e-02,6.905176e-01,3.333333e-01,0,0.3091
121,2.214283e+00,1.357133e-02,6.901641e-01,3.333333e-01,0,0.3023
122,2.213796e+00,1.344223e-02,6.894659e-01,3.333333e-01,0,0.2954
123,2.213313e+00,1.335217e-02,6.885482e-01,3.333333e-01,0,0.2958
124,2.212833e+00,1.327541e-02,6.876159e-01,3.333333e-01,0,0.2932
125,2.212356e+00,1.320535e-02,6.866721e-01,3.333333e-01,0,0.2949
126,2.211884e+00,1.313956e-02,6.857180e-01,3.333333e-01,0,0.2960
127,2.211414e+00,1.307668e-02,6.847549e-01,3.333333e-01,0,0.2933
128,2.210947e+00,1.301590e-02,6.837837e-01,3.333333e-01,0,0.3043
129,2.210484e+00,1.295668e-02,6.828050e-01,3.333333e-01,0,0.3009
130,2.210024e+00,1.289868e-02,6.818193e-01,3.333333e-01,0,0.3002
131,2.209567e+00,1.284164e-02,6.808270e-01,3.333333e-01,0,0.3004
132,2.209113e+00,1.278539e-02,6.798283e-01,3.333333e-01,0,0.3049
133,2.208663e+00,1.272983e-02,6.788237e-01,3.333333e-01,0,0.3083
134,2.208215e+00,1.267486e-02,6.778133e-01,3.333333e-01,0,0.3054
135,2.207770e+00,1.262041e-02,6.767973e-01,3.333333e-01,0,0.2980
136,2.207328e+00,1.256644e-02,6.757758e-01,3.333333e-01,0,0.2922
137,2.206889e+00,1.251290e-02,6.747492e-01,3.333333e-01,0,0.3051
138,2.206453e+00,1.245977e-02,6.723362e-01,3.333333e-01,0,0.2992
139,2.206019e+00,1.240702e-02,6.690548e-01,3.333333e-01,0,0.3998
140,2.205589e+00,1.235462e-02,6.658022e-01,3.333333e-01,0,0.3213
141,2.205161e+00,1.230255e-02,6.625785e-01,3.333333e-01,0,0.3125
142,2.204736e+00,1.225080e-02,6.593839e-01,3.333333e-01,0,0.2956
143,2.204314e+00,1.219935e-02,6.562184e-01,3.333333e-01,0,0.2927
144,2.203894e+00,1.214819e-02,6.530820e-01,3.333333e-01,0,0.3184
145,2.203477e+00,1.209730e-02,6.499747e-01,3.333333e-01,0,0.3041
146,2.203063e+00,1.204667e-02,6.468966e-01,3.333333e-01,0,0.2902
147,2.202652e+00,1.199628e-02,6.438477e-01,3.333333e-01,0,0.2930
148,2.202243e+00,1.194614e-02,6.408279e-01,3.333333e-01,0,0.2922
149,2.201836e+00,1.189622e-02,6.378372e-01,3.333333e-01,0,0.2890
150,2.201433e+00,1.184652e-02,6.348756e-01,3.333333e-01,0,0.2944
151,2.201031e+00,1.179703e-02,6.319430e-01,3.333333e-01,0,0.3411
152,2.200633e+00,1.174774e-02,6.290394e-01,3.333333e-01,0,0.3062
153,2.200237e+00,1.169865e-02,6.261646e-01,3.333333e-01,0,0.3122
154,2.199843e+00,1.164975e-02,6.233187e-01,3.333333e-01,0,0.3166
155,2.199452e+00,1.160102e-02,6.205014e-01,3.333333e-01,0,0.2926
156,2.199063e+00,1.155248e-02,6.177126e-01,3.333333e-01,0,0.2949
157,2.198677e+00,1.150410e-02,6.149524e-01,3.333333e-01,0,0.2966
158,2.198293e+00,1.145589e-02,6.122205e-01,3.333333e-01,0,0.2910
159,2.197912e+00,1.140784e-02,6.095167e-01,3.333333e-01,0,0.2936
160,2.197533e+00,1.135995e-02,6.068410e-01,3.333333e-01,0,0.2886
161,2.197156e+00,1.131220e-02,6.041933e-01,3.333333e-01,0,0.3090
162,2.196782e+00,1.126461e-02,6.015733e-01,3.333333e-01,0,0.3236
163,2.196410e+00,1.121716e-02,5.989808e-01,3.333333e-01,0,0.2963
164,2.196040e+00,1.116985e-02,5.964158e-01,3.333333e-01,0,0.2957
165,2.195673e+00,1.112269e-02,5.938780e-01,3.333333e-01,0,0.2992
166,2.195307e+00,1.107565e-02,5.913673e-01,3.333333e-01,0,0.2946
167,2.194945e+00,1.102876e-02,5.888835e-01,3.333333e-01,0,0.3495
168,2.194584e+00,1.098199e-02,5.864263e-01,3.333333e-01,0,0.3129
169,2.194226e+00,1.093535e-02,5.839957e-01,3.333333e-01,0,0.3112
170,2.193870e+00,1.088884e-02,5.815913e-01,3.333333e-01,0,0.3640
171,2.193516e+00,1.084246e-02,5.792130e-01,3.333333e-01,0,0.2996
172,2.193164e+00,1.079620e-02,5.768606e-01,3.333333e-01,0,0.3128
173,2.192814e+00,1.075006e-02,5.745338e-01,3.333333e-01,0,0.3121
174,2.192467e+00,1.070405e-02,5.722325e-01,3.333333e-01,0,0.2980
175,2.192122e+00,1.065815e-02,5.699564e-01,3.333333e-01,0,0.2948
176,2.191779e+00,1.061238e-02,5.677053e-01,3.333333e-01,0,0.3014
177,2.191438e+00,1.056673e-02,5.654791e-01,3.333333e-01,0,0.3176
178,2.191099e+00,1.052119e-02,5.632773e-01,3.333333e-01,0,0.3087
179,2.190762e+00,1.047577e-02,5.610999e-01,3.333333e-01,0,0.2920
180,2.190427e+00,1.043047e-02,5.589466e-01,3.333333e-01,0,0.2908
181,2.190094e+00,1.038528e-02,5.568172e-01,3.333333e-01,0,0.3093
182,2.189764e+00,1.034021e-02,5.547114e-01,3.333333e-01,0,0.2957
183,2.189435e+00,1.029526e-02,5.526290e-01,3.333333e-01,0,0.4010
184,2.189109e+00,1.025042e-02,5.505698e-01,3.333333e-01,0,0.3758
185,2.188784e+00,1.020570e-02,5.485335e-01,3.333333e-01,0,0.5036
186,2.188462e+00,1.016110e-02,5.465199e-01,3.333333e-01,0,0.3613
187,2.188141e+00,1.011661e-02,5.445287e-01,3.333333e-01,0,0.4612
188,2.187822e+00,1.007224e-02,5.425598e-01,3.333333e-01,0,0.3638
189,2.187506e+00,1.002798e-02,5.406128e-01,3.333333e-01,0,0.3020
190,2.187191e+00,9.983844e-03,5.386876e-01,3.333333e-01,0,0.2947
191,2.186878e+00,9.939823e-03,5.367839e-01,3.333333e-01,0,0.3023
192,2.186567e+00,9.895920e-03,5.349014e-01,3.333333e-01,0,0.5768
193,2.186258e+00,9.852134e-03,5.330400e-01,3.333333e-01,0,0.3001
194,2.185951e+00,9.808467e-03,5.311993e-01,3.333333e-01,0,0.3035
195,2.185646e+00,9.764920e-03,5.293792e-01,3.333333e-01,0,0.3096
196,2.185343e+00,9.721492e-03,5.275794e-01,3.333333e-01,0,0.3208
197,2.185041e+00,9.678184e-03,5.257997e-01,3.333333e-01,0,0.3417
198,2.184742e+00,9.634997e-03,5.240398e-01,3.333333e-01,0,0.2999
199,2.184444e+00,9.591932e-03,5.222995e-01,3.333333e-01,0,0.3075
200,2.184148e+00,9.548990e-03,5.205786e-01,3.333333e-01,0,0.3930
201,2.183854e+00,9.506170e-03,5.188768e-01,3.333333e-01,0,0.3018
202,2.183562e+00,9.463475e-03,5.171940e-01,3.333333e-01,0,0.2939
203,2.183271e+00,9.420904e-03,5.155298e-01,3.333333e-01,0,0.3053
204,2.182982e+00,9.378458e-03,5.138840e-01,3.333333e-01,0,0.2979
205,2.182695e+00,9.336140e-03,5.122565e-01,3.333333e-01,0,0.2933
206,2.182410e+00,9.293948e-03,5.106469e-01,3.333333e-01,0,0.2959
207,2.182127e+00,9.251884e-03,5.090552e-01,3.333333e-01,0,0.2936
208,2.181845e+00,9.209950e-03,5.074809e-01,3.333333e-01,0,0.3010
209,2.181565e+00,9.168145e-03,5.059240e-01,3.333333e-01,0,0.3091
210,2.181286e+00,9.126472e-03,5.043842e-01,3.333333e-01,0,0.3013
211,2.181010e+00,9.084930e-03,5.028613e-01,3.333333e-01,0,0.2938
212,2.180735e+00,9.043521e-03,5.013550e-01,3.333333e-01,0,0.2965
213,2.180462e+00,9.002245e-03,4.998652e-01,3.333333e-01,0,0.2947
214,2.180190e+00,8.961105e-03,4.983916e-01,3.333333e-01,0,0.3034
215,2.179920e+00,8.920099e-03,4.969341e-01,3.333333e-01,0,0.2924
216,2.179652e+00,8.879231e-03,4.954923e-01,3.333333e-01,0,0.3168
217,2.179385e+00,8.838500e-03,4.940662e-01,3.333333e-01,0,0.3060
218,2.179120e+00,8.797907e-03,4.926555e-01,3.333333e-01,0,0.3131
219,2.178856e+00,8.757454e-03,4.912599e-01,3.333333e-01,0,0.2965
220,2.178595e+00,8.717141e-03,4.898794e-01,3.333333e-01,0,0.2911
221,2.178334e+00,8.676970e-03,4.885137e-01,3.333333e-01,0,0.3036
222,2.178076e+00,8.636941e-03,4.871626e-01,3.333333e-01,0,0.3073
223,2.177819e+00,8.597055e-03,4.858258e-01,3.333333e-01,0,0.2975
224,2.177563e+00,8.557313e-03,4.845033e-01,3.333333e-01,0,0.2945
225,2.177309e+00,8.517717e-03,4.831948e-01,3.333333e-01,0,0.2950
226,2.177057e+00,8.478267e-03,4.819002e-01,3.333333e-01,0,0.2960
227,2.176806e+00,8.438963e-03,4.806191e-01,3.333333e-01,0,0.2991
228,2.176556e+00,8.399808e-03,4.793516e-01,3.333333e-01,0,0.2974
229,2.176308e+00,8.360801e-03,4.780973e-01,3.333333e-01,0,0.2965
230,2.176062e+00,8.321944e-03,4.768561e-01,3.333333e-01,0,0.2980
231,2.175817e+00,8.283238e-03,4.756278e-01,3.333333e-01,0,0.2977
232,2.175574e+00,8.244683e-03,4.744123e-01,3.333333e-01,0,0.3006
233,2.175332e+00,8.206280e-03,4.732093e-01,3.333333e-01,0,0.2980
234,2.175091e+00,8.168030e-03,4.720187e-01,3.333333e-01,0,0.2891
235,2.174852e+00,8.129934e-03,4.708404e-01,3.333333e-01,0,0.4467
236,2.174614e+00,8.091993e-03,4.696741e-01,3.333333e-01,0,0.4991
237,2.174378e+00,8.054208e-03,4.685196e-01,3.333333e-01,0,0.3059
238,2.174143e+00,8.016578e-03,4.673770e-01,3.333333e-01,0,0.3746
239,2.173910e+00,7.979106e-03,4.645766e-01,3.333333e-01,0,0.2993
240,2.173678e+00,7.941791e-03,4.599482e-01,3.333333e-01,0,0.2958
241,2.173447e+00,7.904635e-03,4.553714e-01,3.333333e-01,0,0.2950
242,2.173218e+00,7.867638e-03,4.508461e-01,3.333333e-01,0,0.2979
243,2.172990e+00,7.830800e-03,4.463722e-01,3.333333e-01,0,0.2990
244,2.172764e+00,7.794123e-03,4.419498e-01,3.333333e-01,0,0.2968
245,2.172539e+00,7.757608e-03,4.375786e-01,3.333333e-01,0,0.2941
246,2.172315e+00,7.721253e-03,4.332586e-01,3.333333e-01,0,0.2969
247,2.172092e+00,7.685062e-03,4.289896e-01,3.333333e-01,0,0.2990
248,2.171871e+00,7.649033e-03,4.247714e-01,3.333333e-01,0,0.2998
249,2.171652e+00,7.613167e-03,4.206037e-01,3.333333e-01,0,0.2979
250,2.171433e+00,7.577466e-03,4.164864e-01,3.333333e-01,0,0.2982
251,2.171216e+00,7.541929e-03,4.124192e-01,3.333333e-01,0,0.3097
252,2.171000e+00,7.506556e-03,4.084018e-01,3.333333e-01,0,0.3082
253,2.170785e+00,7.471350e-03,4.044340e-01,3.333333e-01,0,0.3003
254,2.170572e+00,7.436309e-03,4.005154e-01,3.333333e-01,0,0.3047
255,2.170360e+00,7.401434e-03,3.966456e-01,3.333333e-01,0,0.3032
256,2.170149e+00,7.366727e-03,3.928244e-01,3.333333e-01,0,0.2959
257,2.169939e+00,7.332186e-03,3.890514e-01,3.333333e-01,0,0.2981
258,2.169731e+00,7.297813e-03,3.853262e-01,3.333333e-01,0,0.2990
259,2.169523e+00,7.263608e-03,3.816485e-01,3.333333e-01,0,0.2908
260,2.169317e+00,7.229570e-03,3.780178e-01,3.333333e-01,0,0.2969
261,2.169112e+00,7.195701e-03,3.744338e-01,3.333333e-01,0,0.2947
262,2.168909e+00,7.162001e-03,3.708959e-01,3.333333e-01,0,0.2971
263,2.168706e+00,7.128470e-03,3.674039e-01,3.333333e-01,0,0.3146
264,2.168505e+00,7.095108e-03,3.639573e-01,3.333333e-01,0,0.2898
265,2.168305e+00,7.061916e-03,3.605556e-01,3.333333e-01,0,0.2922
266,2.168106e+00,7.028893e-03,3.571983e-01,3.333333e-01,0,0.2925
267,2.167908e+00,6.996040e-03,3.538851e-01,3.333333e-01,0,0.2910
268,2.167712e+00,6.963356e-03,3.506155e-01,3.333333e-01,0,0.2974
269,2.167516e+00,6.930843e-03,3.473889e-01,3.333333e-01,0,0.2980
270,2.167322e+00,6.898500e-03,3.442051e-01,3.333333e-01,0,0.2955
271,2.167129e+00,6.866327e-03,3.410633e-01,3.333333e-01,0,0.2906
272,2.166937e+00,6.834325e-03,3.379633e-01,3.333333e-01,0,0.2870
273,2.166746e+00,6.802493e-03,3.349045e-01,3.333333e-01,0,0.2912
274,2.166556e+00,6.770832e-03,3.318864e-01,3.333333e-01,0,0.2982
275,2.166367e+00,6.739340e-03,3.289086e-01,3.333333e-01,0,0.2914
276,2.166179e+00,6.708020e-03,3.259706e-01,3.333333e-01,0,0.2947
277,2.165992e+00,6.676869e-03,3.230719e-01,3.333333e-01,0,0.2990
278,2.165807e+00,6.645889e-03,3.202119e-01,3.333333e-01,0,0.2902
279,2.165622e+00,6.615078e-03,3.173903e-01,3.333333e-01,0,0.2974
280,2.165438e+00,6.584440e-03,3.146066e-01,3.333333e-01,0,0.2904
281,2.165256e+00,6.553969e-03,3.118602e-01,3.333333e-01,0,0.2875
282,2.165074e+00,6.523672e-03,3.091507e-01,3.333333e-01,0,0.2926
283,2.164894e+00,6.493539e-03,3.064776e-01,3.333333e-01,0,0.2874
284,2.164715e+00,6.463583e-03,3.038405e-01,3.333333e-01,0,0.2917
285,2.164536e+00,6.433787e-03,3.012387e-01,3.333333e-01,0,0.2916
286,2.164359e+00,6.404175e-03,2.986720e-01,3.333333e-01,0,0.2907
287,2.164182e+00,6.374712e-03,2.961397e-01,3.333333e-01,0,0.2912
288,2.164007e+00,6.345447e-03,2.936417e-01,3.333333e-01,0,0.2958
289,2.163832e+00,6.316316e-03,2.911769e-01,3.333333e-01,0,0.2916
290,2.163659e+00,6.287409e-03,2.887457e-01,3.333333e-01,0,0.3284
291,2.163486e+00,6.258609e-03,2.863465e-01,3.333333e-01,0,0.2971
292,2.163314e+00,6.230090e-03,2.839803e-01,3.333333e-01,0,0.2943
293,2.163144e+00,6.201641e-03,2.816448e-01,3.333333e-01,0,0.2984
294,2.162974e+00,6.173604e-03,2.793422e-01,3.333333e-01,0,0.4079
295,2.162805e+00,6.145615e-03,2.770682e-01,3.333333e-01,0,0.3083
296,2.162637e+00,6.118385e-03,2.748277e-01,3.333333e-01,0,0.2946
297,2.162470e+00,6.091351e-03,2.726128e-01,3.333333e-01,0,0.2961
298,2.162304e+00,6.066122e-03,2.704337e-01,3.333333e-01,0,0.2969
299,2.162139e+00,6.042135e-03,2.682750e-01,3.333333e-01,0,0.2938
300,2.161975e+00,6.023513e-03,2.661572e-01,3.333333e-01,0,0.2906
301,2.161812e+00,6.011254e-03,2.640505e-01,3.333333e-01,0,0.2934
302,2.161649e+00,6.017519e-03,2.619961e-01,3.333333e-01,0,0.2998
303,2.161488e+00,6.052605e-03,2.599343e-01,3.333333e-01,0,0.2955
304,2.161327e+00,6.156254e-03,2.579494e-01,3.333333e-01,0,0.3027
305,2.161168e+00,6.378498e-03,2.559201e-01,3.333333e-01,0,0.2919
306,2.161009e+00,6.845007e-03,2.540189e-01,3.333333e-01,0,0.3002
307,2.160852e+00,7.720080e-03,2.519976e-01,3.333333e-01,0,0.3088
308,2.160698e+00,9.298930e-03,2.502121e-01,3.333333e-01,0,0.3318
309,2.160547e+00,1.191208e-02,2.481500e-01,3.333333e-01,0,0.3046
310,2.160403e+00,1.605970e-02,2.465496e-01,3.333333e-01,0,0.2933
311,2.160273e+00,2.234414e-02,2.443460e-01,3.333333e-01,0,0.2893
312,2.160170e+00,3.172082e-02,2.430835e-01,3.333333e-01,0,0.2905
313,2.160124e+00,4.550960e-02,2.405311e-01,3.333333e-01,0,0.2931
314,2.160198e+00,6.575477e-02,2.399478e-01,3.333333e-01,0,0.3021
315,2.160527e+00,9.541455e-02,2.366275e-01,3.333333e-01,0,0.3118
316,2.161400e+00,1.389681e-01,2.375199e-01,3.333333e-01,0,0.2933


==> Data/com_history_SP.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,remeshed,wall_clock_s
1,3.407836e+00,3.467521e-03,4.110655e-01,1.000000e+00,0,0.2443
2,3.406393e+00,3.474807e-03,4.095906e-01,1.000000e+00,0,0.0969
3,3.404945e+00,3.482096e-03,4.081059e-01,1.000000e+00,0,0.1012
4,3.403492e+00,3.489387e-03,4.066114e-01,1.000000e+00,0,0.1255
5,3.402034e+00,3.496679e-03,4.051074e-01,1.000000e+00,0,0.1060
6,3.400571e+00,3.503970e-03,4.035939e-01,1.000000e+00,0,0.0952
7,3.399103e+00,3.511261e-03,4.020712e-01,1.000000e+00,0,0.1132
8,3.397630e+00,3.518549e-03,4.005394e-01,1.000000e+00,0,0.1070
9,3.396152e+00,3.525834e-03,3.989987e-01,1.000000e+00,0,0.0923
10,3.394669e+00,3.533115e-03,3.974493e-01,1.000000e+00,0,0.0916
11,3.393181e+00,3.540392e-03,3.958913e-01,1.000000e+00,0,0.0950
12,3.391689e+00,3.547662e-03,3.943248e-01,1.000000e+00,0,0.1053
13,3.390191e+00,3.554925e-03,3.927501e-01,1.000000e+00,0,0.0931
14,3.388688e+00,3.562181e-03,3.911673e-01,1.000000e+00,0,0.0908
15,3.387181e+00,3.569427e-03,3.895766e-01,1.000000e+00,0,0.0978
16,3.385668e+00,3.576664e-03,3.879782e-01,1.000000e+00,0,0.0900
17,3.384151e+00,3.583891e-03,3.863722e-01,1.000000e+00,0,0.0923
18,3.382628e+00,3.591106e-03,3.847587e-01,1.000000e+00,0,0.1132
19,3.381101e+00,3.598309e-03,3.831381e-01,1.000000e+00,0,0.0967
20,3.379569e+00,3.605499e-03,3.815104e-01,1.000000e+00,0,0.0944
21,3.378032e+00,3.612674e-03,3.798758e-01,1.000000e+00,0,0.0881
22,3.376490e+00,3.619835e-03,3.782345e-01,1.000000e+00,0,0.1037
23,3.374943e+00,3.626980e-03,3.765866e-01,1.000000e+00,0,0.1052
24,3.373391e+00,3.634109e-03,3.749324e-01,1.000000e+00,0,0.1020
25,3.371835e+00,3.641221e-03,3.732720e-01,1.000000e+00,0,0.1012
26,3.370274e+00,3.648314e-03,3.716055e-01,1.000000e+00,0,0.1003
27,3.368707e+00,3.655389e-03,3.699332e-01,1.000000e+00,0,0.3100
28,3.367137e+00,3.662444e-03,3.682553e-01,1.000000e+00,0,0.1022
29,3.365561e+00,3.669479e-03,3.665718e-01,1.000000e+00,0,0.1296
30,3.363980e+00,3.676493e-03,3.648830e-01,1.000000e+00,0,0.1408
31,3.362395e+00,3.683485e-03,3.631891e-01,1.000000e+00,0,0.1484
32,3.360805e+00,3.690454e-03,3.614902e-01,1.000000e+00,0,0.1591
33,3.359210e+00,3.697400e-03,3.597865e-01,1.000000e+00,0,0.1692
34,3.357611e+00,3.704322e-03,3.580781e-01,1.000000e+00,0,0.1284
35,3.356007e+00,3.711220e-03,3.563653e-01,1.000000e+00,0,0.1027
36,3.354398e+00,3.718092e-03,3.546482e-01,1.000000e+00,0,0.0931
37,3.352784e+00,3.724938e-03,3.529270e-01,1.000000e+00,0,0.1087
38,3.351166e+00,3.731758e-03,3.512018e-01,1.000000e+00,0,0.0933
39,3.349543e+00,3.738550e-03,3.494729e-01,1.000000e+00,0,0.0866
40,3.347916e+00,3.745315e-03,3.477403e-01,1.000000e+00,0,0.0870
41,3.346284e+00,3.752051e-03,3.460043e-01,1.000000e+00,0,0.0868
42,3.344647e+00,3.758757e-03,3.442651e-01,1.000000e+00,0,0.1638
43,3.343006e+00,3.765435e-03,3.425227e-01,1.000000e+00,0,0.1044
44,3.341360e+00,3.772081e-03,3.407774e-01,1.000000e+00,0,0.0844
45,3.339710e+00,3.778697e-03,3.390294e-01,1.000000e+00,0,0.0840
46,3.338055e+00,3.785282e-03,3.372788e-01,1.000000e+00,0,0.0879
47,3.336396e+00,3.791834e-03,3.355257e-01,1.000000e+00,0,0.0886
48,3.334732e+00,3.798354e-03,3.337703e-01,1.000000e+00,0,0.0866
49,3.333064e+00,3.804841e-03,3.320129e-01,1.000000e+00,0,0.0849
50,3.331391e+00,3.811294e-03,3.302535e-01,1.000000e+00,0,0.0844
51,3.329714e+00,3.817714e-03,3.284923e-01,1.000000e+00,0,0.0849
52,3.328033e+00,3.824098e-03,3.267296e-01,1.000000e+00,0,0.0866
53,3.326347e+00,3.830448e-03,3.249653e-01,1.000000e+00,0,0.0850
54,3.324657e+00,3.836762e-03,3.231998e-01,1.000000e+00,0,0.0885
55,3.322963e+00,3.843040e-03,3.214331e-01,1.000000e+00,0,0.0906
56,3.321264e+00,3.849282e-03,3.196654e-01,1.000000e+00,0,0.0898
57,3.319561e+00,3.855487e-03,3.178969e-01,1.000000e+00,0,0.0917
58,3.317854e+00,3.861654e-03,3.161277e-01,1.000000e+00,0,0.0988
59,3.316143e+00,3.867784e-03,3.143579e-01,1.000000e+00,0,0.0868
60,3.314427e+00,3.873876e-03,3.125878e-01,1.000000e+00,0,0.0858
61,3.312707e+00,3.879930e-03,3.108175e-01,1.000000e+00,0,0.0915
62,3.310983e+00,3.885944e-03,3.090471e-01,1.000000e+00,0,0.0923
63,3.309255e+00,3.891919e-03,3.072767e-01,1.000000e+00,0,0.0855
64,3.307523e+00,3.897855e-03,3.055066e-01,1.000000e+00,0,0.0846
65,3.305787e+00,3.903751e-03,3.037368e-01,1.000000e+00,0,0.0849
66,3.304046e+00,3.909607e-03,3.019675e-01,1.000000e+00,0,0.1152
67,3.302302e+00,3.915422e-03,3.001989e-01,1.000000e+00,0,0.3169
68,3.300554e+00,3.921197e-03,2.984310e-01,1.000000e+00,0,0.1446
69,3.298802e+00,3.926930e-03,2.966641e-01,1.000000e+00,0,0.0975
70,3.297045e+00,3.932622e-03,2.948982e-01,1.000000e+00,0,0.0919
71,3.295285e+00,3.938272e-03,2.931335e-01,1.000000e+00,0,0.0874
72,3.293521e+00,3.943881e-03,2.913702e-01,1.000000e+00,0,0.0857
73,3.291753e+00,3.949447e-03,2.896083e-01,1.000000e+00,0,0.0948
74,3.289982e+00,3.954971e-03,2.878480e-01,1.000000e+00,0,0.1053
75,3.288206e+00,3.960453e-03,2.860894e-01,1.000000e+00,0,0.0867
76,3.286427e+00,3.965892e-03,2.843326e-01,1.000000e+00,0,0.0858
77,3.284644e+00,3.971288e-03,2.825778e-01,1.000000e+00,0,0.1060
78,3.282857e+00,3.976640e-03,2.808251e-01,1.000000e+00,0,0.0923
79,3.281067e+00,3.981950e-03,2.790746e-01,1.000000e+00,0,0.0960
80,3.279273e+00,3.987216e-03,2.773265e-01,1.000000e+00,0,0.0857
81,3.277475e+00,3.992439e-03,2.755808e-01,1.000000e+00,0,0.0900
82,3.275674e+00,3.997618e-03,2.738377e-01,1.000000e+00,0,0.0856
83,3.273869e+00,4.002754e-03,2.720973e-01,1.000000e+00,0,0.1377
84,3.272061e+00,4.007845e-03,2.703597e-01,1.000000e+00,0,0.0915
85,3.270249e+00,4.012893e-03,2.686250e-01,1.000000e+00,0,0.0860
86,3.268433e+00,4.017897e-03,2.668933e-01,1.000000e+00,0,0.0933
87,3.266615e+00,4.022857e-03,2.651648e-01,1.000000e+00,0,0.1048
88,3.264792e+00,4.027772e-03,2.634395e-01,1.000000e+00,0,0.0871
89,3.262967e+00,4.032644e-03,2.617175e-01,1.000000e+00,0,0.0948
90,3.261138e+00,4.037472e-03,2.599990e-01,1.000000e+00,0,0.1079
91,3.259306e+00,4.042255e-03,2.582841e-01,1.000000e+00,0,0.0980
92,3.257470e+00,4.046995e-03,2.565728e-01,1.000000e+00,0,0.0954
93,3.255631e+00,4.051691e-03,2.548653e-01,1.000000e+00,0,0.0911
94,3.253789e+00,4.056342e-03,2.531616e-01,1.000000e+00,0,0.0906
95,3.251944e+00,4.060950e-03,2.514619e-01,1.000000e+00,0,0.1006
96,3.250095e+00,4.065514e-03,2.497662e-01,1.000000e+00,0,0.0894
97,3.248244e+00,4.070034e-03,2.480746e-01,1.000000e+00,0,0.0937
98,3.246389e+00,4.074510e-03,2.463872e-01,1.000000e+00,0,0.0900
99,3.244531e+00,4.078943e-03,2.447042e-01,1.000000e+00,0,0.0878
100,3.242670e+00,4.083332e-03,2.430255e-01,1.000000e+00,0,0.0863
101,3.240807e+00,4.087678e-03,2.413514e-01,1.000000e+00,0,0.1956
102,3.238940e+00,4.091981e-03,2.396817e-01,1.000000e+00,0,0.0929
103,3.237070e+00,4.096242e-03,2.380168e-01,1.000000e+00,0,0.0849
104,3.235197e+00,4.100459e-03,2.363565e-01,1.000000e+00,0,0.0854
105,3.233322e+00,4.104633e-03,2.347011e-01,1.000000e+00,0,0.0855
106,3.231443e+00,4.108766e-03,2.330505e-01,1.000000e+00,0,0.0929
107,3.229562e+00,4.112856e-03,2.314049e-01,1.000000e+00,0,0.0855
108,3.227678e+00,4.116904e-03,2.297643e-01,1.000000e+00,0,0.0933
109,3.225791e+00,4.120910e-03,2.281288e-01,1.000000e+00,0,0.0891
110,3.223902e+00,4.124875e-03,2.264985e-01,1.000000e+00,0,0.0865
111,3.222009e+00,4.128799e-03,2.248734e-01,1.000000e+00,0,0.0833
112,3.220115e+00,4.132682e-03,2.232536e-01,1.000000e+00,0,0.0847
113,3.218217e+00,4.136524e-03,2.216392e-01,1.000000e+00,0,0.0875
114,3.216317e+00,4.140326e-03,2.200302e-01,1.000000e+00,0,0.0865
115,3.214414e+00,4.144088e-03,2.184267e-01,1.000000e+00,0,0.1450
116,3.212509e+00,4.147810e-03,2.168288e-01,1.000000e+00,0,0.0958
117,3.210601e+00,4.151493e-03,2.152365e-01,1.000000e+00,0,0.0919
118,3.208691e+00,4.155137e-03,2.136498e-01,1.000000e+00,0,0.0913
119,3.206779e+00,4.158742e-03,2.120689e-01,1.000000e+00,0,0.0970
120,3.204864e+00,4.162310e-03,2.104937e-01,1.000000e+00,0,0.1034
121,3.202946e+00,4.165839e-03,2.089244e-01,1.000000e+00,0,0.1143
122,3.201026e+00,4.169331e-03,2.073610e-01,1.000000e+00,0,0.0954
123,3.199104e+00,4.172786e-03,2.058035e-01,1.000000e+00,0,0.0941
124,3.197180e+00,4.176204e-03,2.042519e-01,1.000000e+00,0,0.0870
125,3.195253e+00,4.179587e-03,2.027065e-01,1.000000e+00,0,0.0859
126,3.193324e+00,4.182933e-03,2.011670e-01,1.000000e+00,0,0.0922
127,3.191393e+00,4.186245e-03,1.996337e-01,1.000000e+00,0,0.1001
128,3.189460e+00,4.189521e-03,1.981066e-01,1.000000e+00,0,0.0978
129,3.187525e+00,4.192764e-03,1.965857e-01,1.000000e+00,0,0.0928
130,3.185587e+00,4.195972e-03,1.950710e-01,1.000000e+00,0,0.0941
131,3.183648e+00,4.199148e-03,1.935626e-01,1.000000e+00,0,0.0864
132,3.181706e+00,4.202290e-03,1.920606e-01,1.000000e+00,0,0.0886
133,3.179763e+00,4.205401e-03,1.905649e-01,1.000000e+00,0,0.1295
134,3.177817e+00,4.208480e-03,1.890756e-01,1.000000e+00,0,0.0917
135,3.175870e+00,4.211527e-03,1.875927e-01,1.000000e+00,0,0.0945
136,3.173920e+00,4.214544e-03,1.861163e-01,1.000000e+00,0,0.0906
137,3.171969e+00,4.217531e-03,1.846464e-01,1.000000e+00,0,0.0915
138,3.170016e+00,4.220489e-03,1.831830e-01,1.000000e+00,0,0.0965
139,3.168060e+00,4.223417e-03,1.817262e-01,1.000000e+00,0,0.1402
140,3.166104e+00,4.226318e-03,1.802759e-01,1.000000e+00,0,0.0976
141,3.164145e+00,4.229190e-03,1.788323e-01,1.000000e+00,0,0.0931
142,3.162184e+00,4.232036e-03,1.773953e-01,1.000000e+00,0,0.0901
143,3.160222e+00,4.234855e-03,1.759650e-01,1.000000e+00,0,0.0901
144,3.158258e+00,4.237649e-03,1.745413e-01,1.000000e+00,0,0.1023
145,3.156293e+00,4.240417e-03,1.731244e-01,1.000000e+00,0,0.0942
146,3.154326e+00,4.243161e-03,1.717142e-01,1.000000e+00,0,0.0923
147,3.152357e+00,4.245880e-03,1.703107e-01,1.000000e+00,0,0.0956
148,3.150387e+00,4.248577e-03,1.689141e-01,1.000000e+00,0,0.0899
149,3.148415e+00,4.251251e-03,1.675242e-01,1.000000e+00,0,0.0858
150,3.146441e+00,4.253903e-03,1.661412e-01,1.000000e+00,0,0.0909
151,3.144466e+00,4.256534e-03,1.647649e-01,1.000000e+00,0,0.0852
152,3.142490e+00,4.259144e-03,1.633956e-01,1.000000e+00,0,0.0902
153,3.140512e+00,4.261734e-03,1.620331e-01,1.000000e+00,0,0.0852
154,3.138532e+00,4.264306e-03,1.606774e-01,1.000000e+00,0,0.0856
155,3.136551e+00,4.266858e-03,1.593287e-01,1.000000e+00,0,0.0868
156,3.134569e+00,4.269393e-03,1.579868e-01,1.000000e+00,0,0.0846
157,3.132585e+00,4.271911e-03,1.566519e-01,1.000000e+00,0,0.0918
158,3.130600e+00,4.274413e-03,1.553239e-01,1.000000e+00,0,0.0858
159,3.128614e+00,4.276899e-03,1.540029e-01,1.000000e+00,0,0.0854
160,3.126627e+00,4.279369e-03,1.526888e-01,1.000000e+00,0,0.0891
161,3.124638e+00,4.281826e-03,1.513817e-01,1.000000e+00,0,0.2940
162,3.122648e+00,4.284270e-03,1.500815e-01,1.000000e+00,0,0.1105
163,3.120656e+00,4.286700e-03,1.487883e-01,1.000000e+00,0,0.0968
164,3.118664e+00,4.289119e-03,1.475021e-01,1.000000e+00,0,0.2788
165,3.116670e+00,4.291526e-03,1.462229e-01,1.000000e+00,0,0.1716
166,3.114675e+00,4.293923e-03,1.449507e-01,1.000000e+00,0,0.1058
167,3.112679e+00,4.296309e-03,1.436855e-01,1.000000e+00,0,0.1023
168,3.110682e+00,4.298687e-03,1.424273e-01,1.000000e+00,0,0.1093
169,3.108684e+00,4.301057e-03,1.411762e-01,1.000000e+00,0,0.0863
170,3.106685e+00,4.303419e-03,1.399320e-01,1.000000e+00,0,0.0867
171,3.104684e+00,4.305774e-03,1.386948e-01,1.000000e+00,0,0.0871
172,3.102683e+00,4.308123e-03,1.374647e-01,1.000000e+00,0,0.0913
173,3.100680e+00,4.310467e-03,1.362416e-01,1.000000e+00,0,0.0956
174,3.098677e+00,4.312806e-03,1.350256e-01,1.000000e+00,0,0.0876
175,3.096672e+00,4.315141e-03,1.338165e-01,1.000000e+00,0,0.0890
176,3.094667e+00,4.317473e-03,1.326145e-01,1.000000e+00,0,0.0864
177,3.092661e+00,4.319803e-03,1.314195e-01,1.000000e+00,0,0.0844
178,3.090653e+00,4.322131e-03,1.302315e-01,1.000000e+00,0,0.0865
179,3.088645e+00,4.324458e-03,1.290506e-01,1.000000e+00,0,0.0909
180,3.086636e+00,4.326785e-03,1.278767e-01,1.000000e+00,0,0.0869
181,3.084626e+00,4.329113e-03,1.267098e-01,1.000000e+00,0,0.0918
182,3.082615e+00,4.331441e-03,1.255499e-01,1.000000e+00,0,0.0858
183,3.080604e+00,4.333772e-03,1.243970e-01,1.000000e+00,0,0.0850
184,3.078591e+00,4.336106e-03,1.232511e-01,1.000000e+00,0,0.0852
185,3.076578e+00,4.338443e-03,1.221123e-01,1.000000e+00,0,0.1130
186,3.074564e+00,4.340784e-03,1.209805e-01,1.000000e+00,0,0.0853
187,3.072549e+00,4.343130e-03,1.198556e-01,1.000000e+00,0,0.0880
188,3.070533e+00,4.345482e-03,1.187378e-01,1.000000e+00,0,0.0854
189,3.068517e+00,4.347839e-03,1.176269e-01,1.000000e+00,0,0.0846
190,3.066500e+00,4.350204e-03,1.165230e-01,1.000000e+00,0,0.0843
191,3.064482e+00,4.352577e-03,1.154261e-01,1.000000e+00,0,0.0863
192,3.062464e+00,4.354958e-03,1.143362e-01,1.000000e+00,0,0.0854
193,3.060444e+00,4.357347e-03,1.132532e-01,1.000000e+00,0,0.0843
194,3.058424e+00,4.359747e-03,1.121772e-01,1.000000e+00,0,0.0879
195,3.056404e+00,4.362157e-03,1.111081e-01,1.000000e+00,0,0.0835
196,3.054382e+00,4.364577e-03,1.100459e-01,1.000000e+00,0,0.0840
197,3.052360e+00,4.367010e-03,1.089907e-01,1.000000e+00,0,0.0861
198,3.050338e+00,4.369454e-03,1.079424e-01,1.000000e+00,0,0.0906
199,3.048315e+00,4.371912e-03,1.069011e-01,1.000000e+00,0,0.0867
200,3.046291e+00,4.374383e-03,1.058666e-01,1.000000e+00,0,0.0861
201,3.044266e+00,4.376868e-03,1.048390e-01,1.000000e+00,0,0.0911
202,3.042241e+00,4.379368e-03,1.038183e-01,1.000000e+00,0,0.1300
203,3.040216e+00,4.381883e-03,1.028045e-01,1.000000e+00,0,0.0977
204,3.038190e+00,4.384414e-03,1.017975e-01,1.000000e+00,0,0.0930
205,3.036163e+00,4.386962e-03,1.007974e-01,1.000000e+00,0,0.0942
206,3.034136e+00,4.389526e-03,9.980407e-02,1.000000e+00,1,1.3481
207,3.042253e+00,4.348556e-03,7.151849e-01,1.000000e+00,0,0.1609
208,3.040331e+00,4.351011e-03,7.148631e-01,1.000000e+00,0,0.1590
209,3.038410e+00,4.353501e-03,7.145334e-01,1.000000e+00,0,0.1586
210,3.036488e+00,4.356024e-03,7.141960e-01,1.000000e+00,0,0.1479
211,3.034567e+00,4.358582e-03,7.138509e-01,1.000000e+00,0,0.1444
212,3.032646e+00,4.361176e-03,7.134979e-01,1.000000e+00,0,0.1511
213,3.030725e+00,4.363806e-03,7.131372e-01,1.000000e+00,0,0.1507
214,3.028805e+00,4.366471e-03,7.127686e-01,1.000000e+00,0,0.1418
215,3.026884e+00,4.369174e-03,7.123921e-01,1.000000e+00,0,0.1457
216,3.024964e+00,4.371914e-03,7.120079e-01,1.000000e+00,0,0.1422
217,3.023044e+00,4.374692e-03,7.116157e-01,1.000000e+00,0,0.1539
218,3.021125e+00,4.377508e-03,7.112156e-01,1.000000e+00,0,0.1426
219,3.019205e+00,4.380363e-03,7.108077e-01,1.000000e+00,0,0.2372
220,3.017286e+00,4.383257e-03,7.103918e-01,1.000000e+00,0,0.1451
221,3.015367e+00,4.386191e-03,7.099680e-01,1.000000e+00,0,0.1425
222,3.013449e+00,4.389164e-03,7.095363e-01,1.000000e+00,0,0.1479
223,3.011530e+00,4.392178e-03,7.090966e-01,1.000000e+00,0,0.1469
224,3.009612e+00,4.395232e-03,7.086490e-01,1.000000e+00,0,0.1408
225,3.007694e+00,4.398327e-03,7.081934e-01,1.000000e+00,0,0.1411
226,3.005776e+00,4.401463e-03,7.077298e-01,1.000000e+00,0,0.1422
227,3.003858e+00,4.404641e-03,7.072582e-01,1.000000e+00,0,0.1420
228,3.001941e+00,4.407860e-03,7.067787e-01,1.000000e+00,0,0.1482
229,3.000024e+00,4.411121e-03,7.062911e-01,1.000000e+00,0,0.1486
230,2.998107e+00,4.414424e-03,7.057956e-01,1.000000e+00,0,0.1476
231,2.996190e+00,4.417769e-03,7.046751e-01,1.000000e+00,0,0.1643
232,2.994273e+00,4.421156e-03,7.029191e-01,1.000000e+00,0,0.1508
233,2.992357e+00,4.424586e-03,7.011687e-01,1.000000e+00,0,0.1455
234,2.990441e+00,4.428059e-03,6.994240e-01,1.000000e+00,0,0.1479
235,2.988524e+00,4.431574e-03,6.976850e-01,1.000000e+00,0,0.1469
236,2.986608e+00,4.435131e-03,6.959519e-01,1.000000e+00,0,0.1662
237,2.984693e+00,4.438731e-03,6.942249e-01,1.000000e+00,0,0.1924
238,2.982777e+00,4.442374e-03,6.925039e-01,1.000000e+00,0,0.1582
239,2.980862e+00,4.446059e-03,6.907891e-01,1.000000e+00,0,0.1486
240,2.978946e+00,4.449786e-03,6.890805e-01,1.000000e+00,0,0.1462
241,2.977031e+00,4.453556e-03,6.873783e-01,1.000000e+00,0,0.1525
242,2.975116e+00,4.457368e-03,6.856826e-01,1.000000e+00,0,0.3557
243,2.973201e+00,4.461222e-03,6.839934e-01,1.000000e+00,0,0.1836
244,2.971286e+00,4.465118e-03,6.823109e-01,1.000000e+00,0,0.1725
245,2.969371e+00,4.469056e-03,6.806351e-01,1.000000e+00,0,0.1431
246,2.967456e+00,4.473035e-03,6.789661e-01,1.000000e+00,0,0.1563
247,2.965542e+00,4.477055e-03,6.773040e-01,1.000000e+00,0,0.1569
248,2.963627e+00,4.481116e-03,6.756489e-01,1.000000e+00,0,0.1470
249,2.961713e+00,4.485218e-03,6.740008e-01,1.000000e+00,0,0.1430
250,2.959798e+00,4.489359e-03,6.723599e-01,1.000000e+00,0,0.1428
251,2.957884e+00,4.493541e-03,6.707261e-01,1.000000e+00,0,0.1446
252,2.955970e+00,4.497762e-03,6.690997e-01,1.000000e+00,0,0.1437
253,2.954055e+00,4.502022e-03,6.674806e-01,1.000000e+00,0,0.1401
254,2.952141e+00,4.506320e-03,6.658690e-01,1.000000e+00,0,0.1446
255,2.950227e+00,4.510656e-03,6.642649e-01,1.000000e+00,0,0.1433
256,2.948312e+00,4.515030e-03,6.626683e-01,1.000000e+00,0,0.1411
257,2.946398e+00,4.519441e-03,6.610794e-01,1.000000e+00,0,0.1518
258,2.944484e+00,4.523889e-03,6.594982e-01,1.000000e+00,0,0.1431
259,2.942569e+00,4.528372e-03,6.579248e-01,1.000000e+00,0,0.1403
260,2.940655e+00,4.532890e-03,6.563592e-01,1.000000e+00,0,0.1472
261,2.938740e+00,4.537443e-03,6.548015e-01,1.000000e+00,0,0.1397
262,2.936826e+00,4.542029e-03,6.532518e-01,1.000000e+00,0,0.1447
263,2.934911e+00,4.546649e-03,6.517100e-01,1.000000e+00,0,0.1416
264,2.932997e+00,4.551301e-03,6.501764e-01,1.000000e+00,0,0.1454
265,2.931082e+00,4.555985e-03,6.486508e-01,1.000000e+00,0,0.1400
266,2.929167e+00,4.560700e-03,6.471335e-01,1.000000e+00,0,0.1423
267,2.927252e+00,4.565444e-03,6.456243e-01,1.000000e+00,0,0.1468
268,2.925337e+00,4.570219e-03,6.441234e-01,1.000000e+00,0,0.1453
269,2.923422e+00,4.575021e-03,6.426309e-01,1.000000e+00,0,0.1453
270,2.921506e+00,4.579851e-03,6.411467e-01,1.000000e+00,0,0.1513
271,2.919591e+00,4.584708e-03,6.396709e-01,1.000000e+00,0,0.2595
272,2.917675e+00,4.589590e-03,6.382035e-01,1.000000e+00,0,0.1529
273,2.915759e+00,4.594497e-03,6.367447e-01,1.000000e+00,0,0.1525
274,2.913843e+00,4.599428e-03,6.352944e-01,1.000000e+00,0,0.1484
275,2.911927e+00,4.604382e-03,6.338526e-01,1.000000e+00,0,0.1428
276,2.910010e+00,4.609358e-03,6.324194e-01,1.000000e+00,0,0.1487
277,2.908094e+00,4.614355e-03,6.309949e-01,1.000000e+00,0,0.1530
278,2.906177e+00,4.619371e-03,6.295791e-01,1.000000e+00,0,0.1462
279,2.904260e+00,4.624406e-03,6.281719e-01,1.000000e+00,0,0.1444
280,2.902342e+00,4.629458e-03,6.267735e-01,1.000000e+00,0,0.1531
281,2.900425e+00,4.634528e-03,6.253838e-01,1.000000e+00,0,0.1420
282,2.898507e+00,4.639612e-03,6.240029e-01,1.000000e+00,0,0.1379
283,2.896589e+00,4.644711e-03,6.226308e-01,1.000000e+00,0,0.1409
284,2.894670e+00,4.649823e-03,6.212675e-01,1.000000e+00,0,0.1408
285,2.892752e+00,4.654947e-03,6.199131e-01,1.000000e+00,0,0.1408
286,2.890833e+00,4.660082e-03,6.185675e-01,1.000000e+00,0,0.1415
287,2.888914e+00,4.665226e-03,6.172308e-01,1.000000e+00,0,0.1424
288,2.886994e+00,4.670379e-03,6.158188e-01,1.000000e+00,0,0.1451
289,2.885074e+00,4.675539e-03,6.126908e-01,1.000000e+00,0,0.1412
290,2.883154e+00,4.680704e-03,6.095629e-01,1.000000e+00,0,0.1447
291,2.881234e+00,4.685875e-03,6.064355e-01,1.000000e+00,0,0.1461
292,2.879313e+00,4.691049e-03,6.033086e-01,1.000000e+00,0,0.1403
293,2.877392e+00,4.696225e-03,6.001826e-01,1.000000e+00,0,0.1480
294,2.875470e+00,4.701402e-03,5.970576e-01,1.000000e+00,0,0.1437
295,2.873548e+00,4.706579e-03,5.939338e-01,1.000000e+00,0,0.1479
296,2.871626e+00,4.711753e-03,5.908115e-01,1.000000e+00,0,0.1463
297,2.869704e+00,4.716925e-03,5.876908e-01,1.000000e+00,0,0.1400
298,2.867781e+00,4.722093e-03,5.845718e-01,1.000000e+00,0,0.1449
299,2.865858e+00,4.727255e-03,5.814549e-01,1.000000e+00,0,0.1413
300,2.863934e+00,4.732410e-03,5.783402e-01,1.000000e+00,0,0.1419
301,2.862010e+00,4.737557e-03,5.752279e-01,1.000000e+00,0,0.1437
302,2.860086e+00,4.742695e-03,5.721182e-01,1.000000e+00,0,0.1457
303,2.858161e+00,4.747822e-03,5.690113e-01,1.000000e+00,0,0.1446
304,2.856236e+00,4.752936e-03,5.659073e-01,1.000000e+00,0,0.1417
305,2.854310e+00,4.758037e-03,5.628065e-01,1.000000e+00,0,0.1399
306,2.852384e+00,4.763123e-03,5.597090e-01,1.000000e+00,0,0.1466
307,2.850458e+00,4.768193e-03,5.566150e-01,1.000000e+00,0,0.1478
308,2.848532e+00,4.773245e-03,5.535248e-01,1.000000e+00,0,0.1514
309,2.846604e+00,4.778279e-03,5.504384e-01,1.000000e+00,0,0.1411
310,2.844677e+00,4.783293e-03,5.473561e-01,1.000000e+00,0,0.1401
311,2.842749e+00,4.788285e-03,5.442781e-01,1.000000e+00,0,0.1397
312,2.840821e+00,4.793254e-03,5.412044e-01,1.000000e+00,0,0.1465
313,2.838892e+00,4.798199e-03,5.381354e-01,1.000000e+00,0,0.1403
314,2.836963e+00,4.803119e-03,5.350711e-01,1.000000e+00,0,0.1447
315,2.835034e+00,4.808012e-03,5.320118e-01,1.000000e+00,0,0.1439
316,2.833104e+00,4.812877e-03,5.289576e-01,1.000000e+00,0,0.1419
317,2.831174e+00,4.817713e-03,5.259086e-01,1.000000e+00,0,0.1553
318,2.829243e+00,4.822519e-03,5.228651e-01,1.000000e+00,0,0.1436
319,2.827312e+00,4.827292e-03,5.198273e-01,1.000000e+00,0,0.1480
320,2.825381e+00,4.832033e-03,5.167951e-01,1.000000e+00,0,0.1496
321,2.823449e+00,4.836739e-03,5.137690e-01,1.000000e+00,0,0.1454
322,2.821517e+00,4.841410e-03,5.107489e-01,1.000000e+00,0,0.1434
323,2.819585e+00,4.846044e-03,5.077350e-01,1.000000e+00,0,0.2170
324,2.817652e+00,4.850640e-03,5.047276e-01,1.000000e+00,0,0.1464
325,2.815719e+00,4.855197e-03,5.017267e-01,1.000000e+00,0,0.1783
326,2.813785e+00,4.859714e-03,4.987325e-01,1.000000e+00,0,0.1480
327,2.811851e+00,4.864189e-03,4.957452e-01,1.000000e+00,0,0.1430
328,2.809917e+00,4.868622e-03,4.927649e-01,1.000000e+00,0,0.1430
329,2.807982e+00,4.873010e-03,4.897918e-01,1.000000e+00,0,0.1428
330,2.806047e+00,4.877354e-03,4.868259e-01,1.000000e+00,0,0.1395
331,2.804112e+00,4.881652e-03,4.838675e-01,1.000000e+00,0,0.1472
332,2.802176e+00,4.885903e-03,4.809167e-01,1.000000e+00,0,0.1430
333,2.800240e+00,4.890105e-03,4.779736e-01,1.000000e+00,0,0.1397
334,2.798304e+00,4.894258e-03,4.750384e-01,1.000000e+00,0,0.1527
335,2.796368e+00,4.898361e-03,4.721111e-01,1.000000e+00,0,0.1451
336,2.794431e+00,4.902413e-03,4.691920e-01,1.000000e+00,0,0.1464
337,2.792494e+00,4.906412e-03,4.654955e-01,1.000000e+00,0,0.1445
338,2.790557e+00,4.910358e-03,4.615683e-01,1.000000e+00,0,0.1387
339,2.788619e+00,4.914250e-03,4.576495e-01,1.000000e+00,0,0.1411
340,2.786681e+00,4.918087e-03,4.537394e-01,1.000000e+00,0,0.1424
341,2.784743e+00,4.921867e-03,4.498385e-01,1.000000e+00,0,0.1464
342,2.782805e+00,4.925590e-03,4.459470e-01,1.000000e+00,0,0.1418
343,2.780866e+00,4.929256e-03,4.420653e-01,1.000000e+00,0,0.1419
344,2.778927e+00,4.932863e-03,4.381937e-01,1.000000e+00,0,0.1415
345,2.776988e+00,4.936410e-03,4.343325e-01,1.000000e+00,0,0.1717
346,2.775049e+00,4.939897e-03,4.304822e-01,1.000000e+00,0,0.1460
347,2.773110e+00,4.943323e-03,4.266428e-01,1.000000e+00,0,0.1481
348,2.771170e+00,4.946686e-03,4.228149e-01,1.000000e+00,0,0.2162
349,2.769231e+00,4.949987e-03,4.189987e-01,1.000000e+00,0,0.1707
350,2.767291e+00,4.953225e-03,4.151945e-01,1.000000e+00,0,0.1467
351,2.765351e+00,4.956398e-03,4.114026e-01,1.000000e+00,0,0.1577
352,2.763411e+00,4.959507e-03,4.076233e-01,1.000000e+00,0,0.1458
353,2.761471e+00,4.962550e-03,4.038570e-01,1.000000e+00,0,0.1452
354,2.759531e+00,4.965527e-03,4.001037e-01,1.000000e+00,0,0.1433
355,2.757591e+00,4.968437e-03,3.963640e-01,1.000000e+00,0,0.1906
356,2.755651e+00,4.971280e-03,3.926380e-01,1.000000e+00,0,0.2488
357,2.753711e+00,4.974055e-03,3.889260e-01,1.000000e+00,0,0.1446
358,2.751771e+00,4.976762e-03,3.852283e-01,1.000000e+00,0,0.1409
359,2.749830e+00,4.979400e-03,3.815451e-01,1.000000e+00,0,0.1396
360,2.747890e+00,4.981968e-03,3.778768e-01,1.000000e+00,0,0.1412
361,2.745950e+00,4.984467e-03,3.742235e-01,1.000000e+00,0,0.1443
362,2.744010e+00,4.986895e-03,3.705855e-01,1.000000e+00,0,0.1495
363,2.742070e+00,4.989252e-03,3.669630e-01,1.000000e+00,0,0.1416
364,2.740130e+00,4.991538e-03,3.633564e-01,1.000000e+00,0,0.1442
365,2.738190e+00,4.993753e-03,3.597657e-01,1.000000e+00,0,0.1411
366,2.736251e+00,4.995895e-03,3.561913e-01,1.000000e+00,0,0.1428
367,2.734311e+00,4.997966e-03,3.526334e-01,1.000000e+00,0,0.1415
368,2.732372e+00,4.999963e-03,3.490922e-01,1.000000e+00,0,0.1435
369,2.730433e+00,5.001888e-03,3.455679e-01,1.000000e+00,0,0.1479
370,2.728494e+00,5.003740e-03,3.420607e-01,1.000000e+00,0,0.2169
371,2.726555e+00,5.005518e-03,3.385708e-01,1.000000e+00,0,0.1434
372,2.724617e+00,5.007223e-03,3.350984e-01,1.000000e+00,0,0.1480
373,2.722679e+00,5.008854e-03,3.316437e-01,1.000000e+00,0,0.1492
374,2.720741e+00,5.010411e-03,3.282070e-01,1.000000e+00,0,0.1435
375,2.718803e+00,5.011893e-03,3.247883e-01,1.000000e+00,0,0.1462
376,2.716866e+00,5.013302e-03,3.213878e-01,1.000000e+00,0,0.1431
377,2.714929e+00,5.014636e-03,3.180059e-01,1.000000e+00,0,0.1452
378,2.712993e+00,5.015895e-03,3.146425e-01,1.000000e+00,0,0.1429
379,2.711057e+00,5.017079e-03,3.112979e-01,1.000000e+00,0,0.1392
380,2.709121e+00,5.018189e-03,3.079722e-01,1.000000e+00,0,0.1462
381,2.707186e+00,5.019224e-03,3.046656e-01,1.000000e+00,0,0.1394
382,2.705251e+00,5.020184e-03,3.013782e-01,1.000000e+00,0,0.1406
383,2.703317e+00,5.021069e-03,2.981103e-01,1.000000e+00,0,0.1390
384,2.701383e+00,5.021879e-03,2.948618e-01,1.000000e+00,0,0.1426
385,2.699450e+00,5.022614e-03,2.916330e-01,1.000000e+00,0,0.1521
386,2.697517e+00,5.023274e-03,2.884240e-01,1.000000e+00,0,0.1557
387,2.695585e+00,5.023860e-03,2.852349e-01,1.000000e+00,0,0.1414
388,2.693654e+00,5.024371e-03,2.820658e-01,1.000000e+00,0,0.1426
389,2.691723e+00,5.024807e-03,2.789169e-01,1.000000e+00,0,0.1410
390,2.689793e+00,5.025168e-03,2.757882e-01,1.000000e+00,0,0.1445
391,2.687863e+00,5.025455e-03,2.726799e-01,1.000000e+00,0,0.1470
392,2.685935e+00,5.025667e-03,2.695921e-01,1.000000e+00,0,0.1694
393,2.684006e+00,5.025806e-03,2.665249e-01,1.000000e+00,0,0.2068
394,2.682079e+00,5.025870e-03,2.634783e-01,1.000000e+00,0,0.1523
395,2.680153e+00,5.025859e-03,2.604525e-01,1.000000e+00,0,0.1527
396,2.678227e+00,5.025776e-03,2.574476e-01,1.000000e+00,0,0.1524
397,2.676302e+00,5.025618e-03,2.544636e-01,1.000000e+00,0,0.1488
398,2.674378e+00,5.025387e-03,2.515006e-01,1.000000e+00,0,0.1740
399,2.672454e+00,5.025082e-03,2.485586e-01,1.000000e+00,0,0.1939
400,2.670532e+00,5.024705e-03,2.456378e-01,1.000000e+00,0,0.1596
401,2.668611e+00,5.024254e-03,2.427383e-01,1.000000e+00,0,0.1446
402,2.666690e+00,5.023731e-03,2.398600e-01,1.000000e+00,0,0.1511
403,2.664770e+00,5.023135e-03,2.370030e-01,1.000000e+00,0,0.1439
404,2.662852e+00,5.022467e-03,2.341675e-01,1.000000e+00,0,0.1426
405,2.660934e+00,5.021727e-03,2.313533e-01,1.000000e+00,0,0.1619
406,2.659018e+00,5.020915e-03,2.285607e-01,1.000000e+00,0,0.1657
407,2.657102e+00,5.020032e-03,2.257895e-01,1.000000e+00,0,0.1479
408,2.655188e+00,5.019077e-03,2.230400e-01,1.000000e+00,0,0.1491
409,2.653275e+00,5.018052e-03,2.203120e-01,1.000000e+00,0,0.1426
410,2.651363e+00,5.016956e-03,2.176056e-01,1.000000e+00,0,0.1402
411,2.649452e+00,5.015789e-03,2.149209e-01,1.000000e+00,0,0.1384
412,2.647542e+00,5.014552e-03,2.122579e-01,1.000000e+00,0,0.1391
413,2.645633e+00,5.013246e-03,2.096165e-01,1.000000e+00,0,0.1402
414,2.643726e+00,5.011869e-03,2.069969e-01,1.000000e+00,0,0.1434
415,2.641820e+00,5.010424e-03,2.043990e-01,1.000000e+00,0,0.1396
416,2.639915e+00,5.008909e-03,2.018228e-01,1.000000e+00,0,0.1390
417,2.638011e+00,5.007326e-03,1.992683e-01,1.000000e+00,0,0.1411
418,2.636109e+00,5.005675e-03,1.967356e-01,1.000000e+00,0,0.1402
419,2.634208e+00,5.003955e-03,1.942245e-01,1.000000e+00,0,0.1406
420,2.632309e+00,5.002168e-03,1.917353e-01,1.000000e+00,0,0.1394
421,2.630411e+00,5.000313e-03,1.892677e-01,1.000000e+00,0,0.2277
422,2.628514e+00,4.998391e-03,1.868218e-01,1.000000e+00,0,0.1640
423,2.626619e+00,4.996402e-03,1.843976e-01,1.000000e+00,0,0.3350
424,2.624726e+00,4.994347e-03,1.819950e-01,1.000000e+00,0,0.6515
425,2.622833e+00,4.992225e-03,1.796141e-01,1.000000e+00,0,0.1422
426,2.620943e+00,4.990038e-03,1.772549e-01,1.000000e+00,0,0.1413
427,2.619054e+00,4.987785e-03,1.749172e-01,1.000000e+00,0,0.1515
428,2.617166e+00,4.985467e-03,1.726010e-01,1.000000e+00,0,0.1472
429,2.615280e+00,4.983084e-03,1.703064e-01,1.000000e+00,0,0.1416
430,2.613396e+00,4.980636e-03,1.680333e-01,1.000000e+00,0,0.1436
431,2.611513e+00,4.978124e-03,1.657816e-01,1.000000e+00,0,0.1459
432,2.609632e+00,4.975548e-03,1.635513e-01,1.000000e+00,0,0.1555
433,2.607753e+00,4.972908e-03,1.613423e-01,1.000000e+00,0,0.1416
434,2.605876e+00,4.970205e-03,1.591546e-01,1.000000e+00,0,0.1404
435,2.604000e+00,4.967439e-03,1.569882e-01,1.000000e+00,0,0.1428
436,2.602126e+00,4.964610e-03,1.548430e-01,1.000000e+00,0,0.1451
437,2.600254e+00,4.961718e-03,1.527189e-01,1.000000e+00,0,0.1408
438,2.598383e+00,4.958765e-03,1.506159e-01,1.000000e+00,0,0.2019
439,2.596514e+00,4.955750e-03,1.485338e-01,1.000000e+00,0,0.1447
440,2.594648e+00,4.952673e-03,1.464728e-01,1.000000e+00,0,0.1400
441,2.592783e+00,4.949535e-03,1.444325e-01,1.000000e+00,0,0.1417
442,2.590920e+00,4.946336e-03,1.424131e-01,1.000000e+00,0,0.1401
443,2.589059e+00,4.943077e-03,1.404144e-01,1.000000e+00,0,0.1397
444,2.587200e+00,4.939757e-03,1.384363e-01,1.000000e+00,0,0.1436
445,2.585343e+00,4.936377e-03,1.364788e-01,1.000000e+00,0,0.1414
446,2.583488e+00,4.932938e-03,1.345418e-01,1.000000e+00,0,0.1404
447,2.581635e+00,4.929439e-03,1.326251e-01,1.000000e+00,0,0.1396
448,2.579783e+00,4.925881e-03,1.307288e-01,1.000000e+00,0,0.1439
449,2.577934e+00,4.922264e-03,1.288527e-01,1.000000e+00,0,0.1426
450,2.576088e+00,4.918588e-03,1.269967e-01,1.000000e+00,0,0.1433
451,2.574243e+00,4.914855e-03,1.251607e-01,1.000000e+00,0,0.1445
452,2.572400e+00,4.911063e-03,1.233447e-01,1.000000e+00,0,0.1425
453,2.570559e+00,4.907214e-03,1.215484e-01,1.000000e+00,0,0.1484
454,2.568721e+00,4.903307e-03,1.197720e-01,1.000000e+00,0,0.1661
455,2.566885e+00,4.899343e-03,1.180151e-01,1.000000e+00,0,0.1466
456,2.565051e+00,4.895322e-03,1.162778e-01,1.000000e+00,0,0.1442
457,2.563219e+00,4.891244e-03,1.145599e-01,1.000000e+00,0,0.1403
458,2.561390e+00,4.887110e-03,1.128613e-01,1.000000e+00,0,0.1394
459,2.559562e+00,4.882920e-03,1.111818e-01,1.000000e+00,0,0.1415
460,2.557737e+00,4.878675e-03,1.095215e-01,1.000000e+00,0,0.1490
461,2.555915e+00,4.874373e-03,1.078801e-01,1.000000e+00,0,0.1475
462,2.554094e+00,4.870017e-03,1.062576e-01,1.000000e+00,0,0.1393
463,2.552276e+00,4.865605e-03,1.046538e-01,1.000000e+00,0,0.1424
464,2.550461e+00,4.861138e-03,1.030687e-01,1.000000e+00,0,0.1412
465,2.548648e+00,4.856617e-03,1.015020e-01,1.000000e+00,0,0.1431
466,2.546837e+00,4.852042e-03,9.995365e-02,5.000000e-01,1,0.3638
467,2.550100e+00,4.892567e-03,5.905597e-01,5.000000e-01,0,0.1153
468,2.549235e+00,4.888722e-03,5.884041e-01,5.000000e-01,0,0.1088
469,2.548370e+00,4.884975e-03,5.862485e-01,5.000000e-01,0,0.1118
470,2.547507e+00,4.881314e-03,5.840931e-01,5.000000e-01,0,0.1998
471,2.546644e+00,4.877730e-03,5.819378e-01,5.000000e-01,0,0.1080
472,2.545782e+00,4.874215e-03,5.797827e-01,5.000000e-01,0,0.1255
473,2.544920e+00,4.870761e-03,5.776278e-01,5.000000e-01,0,0.1173
474,2.544059e+00,4.867362e-03,5.754733e-01,5.000000e-01,0,0.1115
475,2.543199e+00,4.864010e-03,5.733192e-01,5.000000e-01,0,0.1149
476,2.542339e+00,4.860702e-03,5.711656e-01,5.000000e-01,0,0.1138
477,2.541480e+00,4.857431e-03,5.690124e-01,5.000000e-01,0,0.1153
478,2.540622e+00,4.854194e-03,5.668599e-01,5.000000e-01,0,0.1177
479,2.539764e+00,4.850987e-03,5.647080e-01,5.000000e-01,0,0.1141
480,2.538907e+00,4.847807e-03,5.625567e-01,5.000000e-01,0,0.1130
481,2.538051e+00,4.844650e-03,5.604063e-01,5.000000e-01,0,0.1090
482,2.537195e+00,4.841514e-03,5.582566e-01,5.000000e-01,0,0.1147
483,2.536340e+00,4.838396e-03,5.561078e-01,5.000000e-01,0,0.1088
484,2.535486e+00,4.835295e-03,5.539600e-01,5.000000e-01,0,0.1094
485,2.534633e+00,4.832207e-03,5.518132e-01,5.000000e-01,0,0.1165
486,2.533780e+00,4.829132e-03,5.496674e-01,5.000000e-01,0,0.1099
487,2.532928e+00,4.826068e-03,5.475227e-01,5.000000e-01,0,0.1169
488,2.532076e+00,4.823014e-03,5.453792e-01,5.000000e-01,0,0.1132
489,2.531225e+00,4.819968e-03,5.432369e-01,5.000000e-01,0,0.1083
490,2.530375e+00,4.816929e-03,5.410959e-01,5.000000e-01,0,0.1135
491,2.529526e+00,4.813897e-03,5.389563e-01,5.000000e-01,0,0.1130
492,2.528677e+00,4.810869e-03,5.368181e-01,5.000000e-01,0,0.1073
493,2.527829e+00,4.807846e-03,5.346813e-01,5.000000e-01,0,0.1202
494,2.526982e+00,4.804827e-03,5.325460e-01,5.000000e-01,0,0.1554
495,2.526135e+00,4.801811e-03,5.304124e-01,5.000000e-01,0,0.1455
496,2.525289e+00,4.798797e-03,5.282803e-01,5.000000e-01,0,0.1317
497,2.524444e+00,4.795785e-03,5.261500e-01,5.000000e-01,0,0.1358
498,2.523600e+00,4.792775e-03,5.240214e-01,5.000000e-01,0,0.1669
499,2.522756e+00,4.789765e-03,5.218946e-01,5.000000e-01,0,0.1817
500,2.521913e+00,4.786756e-03,5.197696e-01,5.000000e-01,0,0.1238
501,2.521070e+00,4.783746e-03,5.176466e-01,5.000000e-01,0,0.1278
502,2.520229e+00,4.780737e-03,5.155255e-01,5.000000e-01,0,0.1325
503,2.519388e+00,4.777726e-03,5.134065e-01,5.000000e-01,0,0.1387
504,2.518548e+00,4.774715e-03,5.112895e-01,5.000000e-01,0,0.1676
505,2.517708e+00,4.771702e-03,5.091747e-01,5.000000e-01,0,0.1473
506,2.516869e+00,4.768688e-03,5.070620e-01,5.000000e-01,0,0.1142
507,2.516031e+00,4.765672e-03,5.049516e-01,5.000000e-01,0,0.1356
508,2.515194e+00,4.762653e-03,5.028435e-01,5.000000e-01,0,0.1095
509,2.514357e+00,4.759633e-03,5.007377e-01,5.000000e-01,0,0.1127
510,2.513522e+00,4.756609e-03,4.986343e-01,5.000000e-01,0,0.1077
511,2.512686e+00,4.753583e-03,4.965334e-01,5.000000e-01,0,0.1080
512,2.511852e+00,4.750554e-03,4.944350e-01,5.000000e-01,0,0.1078
513,2.511018e+00,4.747522e-03,4.923391e-01,5.000000e-01,0,0.1089
514,2.510186e+00,4.744486e-03,4.902458e-01,5.000000e-01,0,0.1099
515,2.509353e+00,4.741447e-03,4.881552e-01,5.000000e-01,0,0.1124
516,2.508522e+00,4.738404e-03,4.860673e-01,5.000000e-01,0,0.1103
517,2.507691e+00,4.735357e-03,4.839821e-01,5.000000e-01,0,0.1175
518,2.506861e+00,4.732306e-03,4.818998e-01,5.000000e-01,0,0.1117
519,2.506032e+00,4.729250e-03,4.798203e-01,5.000000e-01,0,0.1068
520,2.505204e+00,4.726191e-03,4.777437e-01,5.000000e-01,0,0.1096
521,2.504376e+00,4.723127e-03,4.756701e-01,5.000000e-01,0,0.1156
522,2.503549e+00,4.720058e-03,4.735994e-01,5.000000e-01,0,0.2055
523,2.502723e+00,4.716984e-03,4.715318e-01,5.000000e-01,0,0.1137
524,2.501898e+00,4.713906e-03,4.694673e-01,5.000000e-01,0,0.1121
525,2.501073e+00,4.710822e-03,4.674060e-01,5.000000e-01,0,0.1091
526,2.500249e+00,4.707734e-03,4.653478e-01,5.000000e-01,0,0.1101
527,2.499426e+00,4.704640e-03,4.632929e-01,5.000000e-01,0,0.1088
528,2.498604e+00,4.701540e-03,4.612413e-01,5.000000e-01,0,0.1076
529,2.497782e+00,4.698435e-03,4.591930e-01,5.000000e-01,0,0.1077
530,2.496961e+00,4.695325e-03,4.571480e-01,5.000000e-01,0,0.1105
531,2.496141e+00,4.692208e-03,4.551065e-01,5.000000e-01,0,0.1157
532,2.495322e+00,4.689086e-03,4.530685e-01,5.000000e-01,0,0.1268
533,2.494504e+00,4.685958e-03,4.510339e-01,5.000000e-01,0,0.1130
534,2.493686e+00,4.682824e-03,4.490030e-01,5.000000e-01,0,0.1153
535,2.492869e+00,4.679684e-03,4.469756e-01,5.000000e-01,0,0.1099
536,2.492053e+00,4.676537e-03,4.449518e-01,5.000000e-01,0,0.1091
537,2.491238e+00,4.673385e-03,4.429318e-01,5.000000e-01,0,0.1075
538,2.490423e+00,4.670226e-03,4.409154e-01,5.000000e-01,0,0.1077
539,2.489609e+00,4.667060e-03,4.389028e-01,5.000000e-01,0,0.1071
540,2.488796e+00,4.663888e-03,4.368941e-01,5.000000e-01,0,0.1195
541,2.487984e+00,4.660709e-03,4.348891e-01,5.000000e-01,0,0.1076
542,2.487173e+00,4.657523e-03,4.328881e-01,5.000000e-01,0,0.1106
543,2.486362e+00,4.654331e-03,4.308910e-01,5.000000e-01,0,0.1077
544,2.485553e+00,4.651132e-03,4.288979e-01,5.000000e-01,0,0.1082
545,2.484744e+00,4.647926e-03,4.269088e-01,5.000000e-01,0,0.1088
546,2.483936e+00,4.644713e-03,4.249237e-01,5.000000e-01,0,0.1136
547,2.483128e+00,4.641493e-03,4.229427e-01,5.000000e-01,0,0.1112
548,2.482322e+00,4.638265e-03,4.209658e-01,5.000000e-01,0,0.1081
549,2.481516e+00,4.635031e-03,4.189931e-01,5.000000e-01,0,0.1119
550,2.480711e+00,4.631789e-03,4.170246e-01,5.000000e-01,0,0.1131
551,2.479907e+00,4.628540e-03,4.150603e-01,5.000000e-01,0,0.1113
552,2.479104e+00,4.625284e-03,4.131003e-01,5.000000e-01,0,0.1117
553,2.478301e+00,4.622020e-03,4.111447e-01,5.000000e-01,0,0.1165
554,2.477500e+00,4.618749e-03,4.091933e-01,5.000000e-01,0,0.1098
555,2.476699e+00,4.615471e-03,4.072464e-01,5.000000e-01,0,0.1121
556,2.475899e+00,4.612184e-03,4.053038e-01,5.000000e-01,0,0.1092
557,2.475100e+00,4.608891e-03,4.033657e-01,5.000000e-01,0,0.1142
558,2.474302e+00,4.605589e-03,4.014321e-01,5.000000e-01,0,0.1084
559,2.473504e+00,4.602280e-03,3.995030e-01,5.000000e-01,0,0.1104
560,2.472708e+00,4.598963e-03,3.975785e-01,5.000000e-01,0,0.1227
561,2.471912e+00,4.595639e-03,3.956585e-01,5.000000e-01,0,0.1093
562,2.471117e+00,4.592307e-03,3.937432e-01,5.000000e-01,0,0.1091
563,2.470323e+00,4.588966e-03,3.918325e-01,5.000000e-01,0,0.1092
564,2.469530e+00,4.585618e-03,3.899265e-01,5.000000e-01,0,0.1106
565,2.468737e+00,4.582263e-03,3.880252e-01,5.000000e-01,0,0.1093
566,2.467946e+00,4.578899e-03,3.861286e-01,5.000000e-01,0,0.1113
567,2.467155e+00,4.575527e-03,3.842368e-01,5.000000e-01,0,0.1106
568,2.466365e+00,4.572147e-03,3.823498e-01,5.000000e-01,0,0.1145
569,2.465576e+00,4.568760e-03,3.804677e-01,5.000000e-01,0,0.1090
570,2.464788e+00,4.565364e-03,3.785904e-01,5.000000e-01,0,0.1080
571,2.464000e+00,4.561960e-03,3.767180e-01,5.000000e-01,0,0.1090
572,2.463214e+00,4.558549e-03,3.748505e-01,5.000000e-01,0,0.1130
573,2.462428e+00,4.555129e-03,3.729879e-01,5.000000e-01,0,0.1060
574,2.461644e+00,4.551701e-03,3.711303e-01,5.000000e-01,0,0.1081
575,2.460860e+00,4.548265e-03,3.692778e-01,5.000000e-01,0,0.1085
576,2.460077e+00,4.544821e-03,3.674302e-01,5.000000e-01,0,0.2100
577,2.459295e+00,4.541369e-03,3.655877e-01,5.000000e-01,0,0.1112
578,2.458513e+00,4.537909e-03,3.637503e-01,5.000000e-01,0,0.1106
579,2.457733e+00,4.534440e-03,3.619180e-01,5.000000e-01,0,0.1128
580,2.456953e+00,4.530964e-03,3.600908e-01,5.000000e-01,0,0.1101
581,2.456175e+00,4.527479e-03,3.582687e-01,5.000000e-01,0,0.1081
582,2.455397e+00,4.523986e-03,3.564519e-01,5.000000e-01,0,0.1122
583,2.454620e+00,4.520485e-03,3.546402e-01,5.000000e-01,0,0.1126
584,2.453844e+00,4.516976e-03,3.528338e-01,5.000000e-01,0,0.1111
585,2.453069e+00,4.513458e-03,3.510326e-01,5.000000e-01,0,0.1098
586,2.452294e+00,4.509933e-03,3.492366e-01,5.000000e-01,0,0.1102
587,2.451521e+00,4.506399e-03,3.474460e-01,5.000000e-01,0,0.1105
588,2.450748e+00,4.502857e-03,3.456607e-01,5.000000e-01,0,0.1188
589,2.449977e+00,4.499307e-03,3.438807e-01,5.000000e-01,0,0.1137
590,2.449206e+00,4.495749e-03,3.421060e-01,5.000000e-01,0,0.1084
591,2.448436e+00,4.492182e-03,3.403368e-01,5.000000e-01,0,0.1088
592,2.447667e+00,4.488608e-03,3.385729e-01,5.000000e-01,0,0.1099
593,2.446899e+00,4.485025e-03,3.368144e-01,5.000000e-01,0,0.1071
594,2.446132e+00,4.481434e-03,3.350614e-01,5.000000e-01,0,0.1086
595,2.445366e+00,4.477835e-03,3.333138e-01,5.000000e-01,0,0.1094
596,2.444600e+00,4.474228e-03,3.315717e-01,5.000000e-01,0,0.1075
597,2.443836e+00,4.470613e-03,3.298351e-01,5.000000e-01,0,0.1170
598,2.443072e+00,4.466990e-03,3.281040e-01,5.000000e-01,0,0.1311
599,2.442309e+00,4.463359e-03,3.263784e-01,5.000000e-01,0,0.1109
600,2.441548e+00,4.459719e-03,3.246584e-01,5.000000e-01,0,0.1093
601,2.440787e+00,4.456072e-03,3.229439e-01,5.000000e-01,0,0.1214
602,2.440027e+00,4.452416e-03,3.212349e-01,5.000000e-01,0,0.1143
603,2.439268e+00,4.448753e-03,3.195316e-01,5.000000e-01,0,0.1079
604,2.438510e+00,4.445081e-03,3.178339e-01,5.000000e-01,0,0.1091
605,2.437752e+00,4.441402e-03,3.161418e-01,5.000000e-01,0,0.1177
606,2.436996e+00,4.437714e-03,3.144553e-01,5.000000e-01,0,0.1112
607,2.436241e+00,4.434019e-03,3.127745e-01,5.000000e-01,0,0.1256
608,2.435486e+00,4.430316e-03,3.110993e-01,5.000000e-01,0,0.1195
609,2.434732e+00,4.426605e-03,3.094298e-01,5.000000e-01,0,0.1101
610,2.433980e+00,4.422885e-03,3.077660e-01,5.000000e-01,0,0.1167
611,2.433228e+00,4.419159e-03,3.061079e-01,5.000000e-01,0,0.1127
612,2.432477e+00,4.415424e-03,3.044555e-01,5.000000e-01,0,0.1113
613,2.431727e+00,4.411681e-03,3.028088e-01,5.000000e-01,0,0.1125
614,2.430978e+00,4.407931e-03,3.011679e-01,5.000000e-01,0,0.1153
615,2.430230e+00,4.404173e-03,2.995327e-01,5.000000e-01,0,0.1098
616,2.429483e+00,4.400407e-03,2.979032e-01,5.000000e-01,0,0.1105
617,2.428737e+00,4.396633e-03,2.962795e-01,5.000000e-01,0,0.1099
618,2.427992e+00,4.392852e-03,2.946616e-01,5.000000e-01,0,0.1112
619,2.427247e+00,4.389063e-03,2.930495e-01,5.000000e-01,0,0.1130
620,2.426504e+00,4.385267e-03,2.914432e-01,5.000000e-01,0,0.1055
621,2.425761e+00,4.381463e-03,2.898427e-01,5.000000e-01,0,0.1098
622,2.425020e+00,4.377651e-03,2.882480e-01,5.000000e-01,0,0.1109
623,2.424279e+00,4.373832e-03,2.866592e-01,5.000000e-01,0,0.1179
624,2.423540e+00,4.370005e-03,2.850761e-01,5.000000e-01,0,0.1109
625,2.422801e+00,4.366171e-03,2.834989e-01,5.000000e-01,0,0.1088
626,2.422063e+00,4.362329e-03,2.819275e-01,5.000000e-01,0,0.1081
627,2.421326e+00,4.358480e-03,2.803620e-01,5.000000e-01,0,0.1083
628,2.420590e+00,4.354624e-03,2.788024e-01,5.000000e-01,0,0.1112
629,2.419855e+00,4.350760e-03,2.772486e-01,5.000000e-01,0,0.2583
630,2.419121e+00,4.346889e-03,2.757007e-01,5.000000e-01,0,0.1258
631,2.418388e+00,4.343011e-03,2.741587e-01,5.000000e-01,0,0.1207
632,2.417656e+00,4.339126e-03,2.726225e-01,5.000000e-01,0,0.1089
633,2.416925e+00,4.335233e-03,2.710922e-01,5.000000e-01,0,0.1088
634,2.416195e+00,4.331333e-03,2.695679e-01,5.000000e-01,0,0.1113
635,2.415465e+00,4.327426e-03,2.680494e-01,5.000000e-01,0,0.1078
636,2.414737e+00,4.323512e-03,2.665368e-01,5.000000e-01,0,0.1116
637,2.414009e+00,4.319591e-03,2.650301e-01,5.000000e-01,0,0.1156
638,2.413283e+00,4.315663e-03,2.635293e-01,5.000000e-01,0,0.1147
639,2.412558e+00,4.311728e-03,2.620345e-01,5.000000e-01,0,0.1088
640,2.411833e+00,4.307786e-03,2.605455e-01,5.000000e-01,0,0.1136
641,2.411109e+00,4.303837e-03,2.590625e-01,5.000000e-01,0,0.1272
642,2.410387e+00,4.299881e-03,2.575853e-01,5.000000e-01,0,0.1603
643,2.409665e+00,4.295918e-03,2.561141e-01,5.000000e-01,0,0.1283
644,2.408944e+00,4.291949e-03,2.546488e-01,5.000000e-01,0,0.1239
645,2.408225e+00,4.287972e-03,2.531895e-01,5.000000e-01,0,0.1533
646,2.407506e+00,4.283989e-03,2.517360e-01,5.000000e-01,0,0.1248
647,2.406788e+00,4.280000e-03,2.502885e-01,5.000000e-01,0,0.1372
648,2.406071e+00,4.276004e-03,2.488469e-01,5.000000e-01,0,0.1358
649,2.405355e+00,4.272001e-03,2.474112e-01,5.000000e-01,0,0.1277
650,2.404640e+00,4.267992e-03,2.459815e-01,5.000000e-01,0,0.1316
651,2.403927e+00,4.263976e-03,2.445576e-01,5.000000e-01,0,0.1627
652,2.403214e+00,4.259953e-03,2.431397e-01,5.000000e-01,0,0.1663
653,2.402502e+00,4.255925e-03,2.417277e-01,5.000000e-01,0,0.2400
654,2.401790e+00,4.251890e-03,2.403216e-01,5.000000e-01,0,0.2522
655,2.401080e+00,4.247848e-03,2.389215e-01,5.000000e-01,0,0.1433
656,2.400371e+00,4.243800e-03,2.375272e-01,5.000000e-01,0,0.1356
657,2.399663e+00,4.239746e-03,2.361389e-01,5.000000e-01,0,0.1503
658,2.398956e+00,4.235686e-03,2.347564e-01,5.000000e-01,0,0.1247
659,2.398250e+00,4.231620e-03,2.333799e-01,5.000000e-01,0,0.1422
660,2.397545e+00,4.227547e-03,2.320093e-01,5.000000e-01,0,0.1365
661,2.396840e+00,4.223469e-03,2.306446e-01,5.000000e-01,0,0.1190
662,2.396137e+00,4.219384e-03,2.292857e-01,5.000000e-01,0,0.1647
663,2.395435e+00,4.215293e-03,2.279328e-01,5.000000e-01,0,0.1349
664,2.394733e+00,4.211197e-03,2.265858e-01,5.000000e-01,0,0.1287
665,2.394033e+00,4.207094e-03,2.252446e-01,5.000000e-01,0,0.1272
666,2.393334e+00,4.202986e-03,2.239093e-01,5.000000e-01,0,0.1159
667,2.392635e+00,4.198872e-03,2.225799e-01,5.000000e-01,0,0.1795
668,2.391938e+00,4.194752e-03,2.212564e-01,5.000000e-01,0,0.1097
669,2.391242e+00,4.190626e-03,2.199387e-01,5.000000e-01,0,0.1093
670,2.390546e+00,4.186495e-03,2.186269e-01,5.000000e-01,0,0.1100
671,2.389852e+00,4.182358e-03,2.173210e-01,5.000000e-01,0,0.1109
672,2.389158e+00,4.178216e-03,2.160209e-01,5.000000e-01,0,0.1072
673,2.388466e+00,4.174068e-03,2.147266e-01,5.000000e-01,0,0.1162
674,2.387774e+00,4.169914e-03,2.134382e-01,5.000000e-01,0,0.1203
675,2.387084e+00,4.165755e-03,2.121556e-01,5.000000e-01,0,0.1168
676,2.386394e+00,4.161590e-03,2.108788e-01,5.000000e-01,0,0.1219
677,2.385706e+00,4.157420e-03,2.096078e-01,5.000000e-01,0,0.1132
678,2.385018e+00,4.153245e-03,2.083426e-01,5.000000e-01,0,0.2115
679,2.384332e+00,4.149065e-03,2.070833e-01,5.000000e-01,0,0.1160
680,2.383646e+00,4.144879e-03,2.058297e-01,5.000000e-01,0,0.1233
681,2.382962e+00,4.140688e-03,2.045819e-01,5.000000e-01,0,0.1135
682,2.382278e+00,4.136492e-03,2.033399e-01,5.000000e-01,0,0.1133
683,2.381596e+00,4.132291e-03,2.021037e-01,5.000000e-01,0,0.1121
684,2.380914e+00,4.128085e-03,2.008732e-01,5.000000e-01,0,0.1208
685,2.380233e+00,4.123874e-03,1.996484e-01,5.000000e-01,0,0.1133
686,2.379554e+00,4.119658e-03,1.984294e-01,5.000000e-01,0,0.1120
687,2.378875e+00,4.115437e-03,1.972162e-01,5.000000e-01,0,0.1096
688,2.378198e+00,4.111211e-03,1.960086e-01,5.000000e-01,0,0.1095
689,2.377521e+00,4.106980e-03,1.948068e-01,5.000000e-01,0,0.1090
690,2.376845e+00,4.102744e-03,1.936107e-01,5.000000e-01,0,0.1089
691,2.376171e+00,4.098504e-03,1.924202e-01,5.000000e-01,0,0.1215
692,2.375497e+00,4.094259e-03,1.912355e-01,5.000000e-01,0,0.1082
693,2.374824e+00,4.090010e-03,1.900564e-01,5.000000e-01,0,0.1095
694,2.374153e+00,4.085755e-03,1.888830e-01,5.000000e-01,0,0.1094
695,2.373482e+00,4.081497e-03,1.877152e-01,5.000000e-01,0,0.1102
696,2.372813e+00,4.077234e-03,1.865531e-01,5.000000e-01,0,0.1083
697,2.372144e+00,4.072966e-03,1.853966e-01,5.000000e-01,0,0.1087
698,2.371476e+00,4.068694e-03,1.842457e-01,5.000000e-01,0,0.1304
699,2.370810e+00,4.064417e-03,1.831005e-01,5.000000e-01,0,0.1342
700,2.370144e+00,4.060137e-03,1.819608e-01,5.000000e-01,0,0.1129
701,2.369479e+00,4.055852e-03,1.808267e-01,5.000000e-01,0,0.1213
702,2.368816e+00,4.051562e-03,1.796982e-01,5.000000e-01,0,0.1252
703,2.368153e+00,4.047269e-03,1.785753e-01,5.000000e-01,0,0.1900
704,2.367492e+00,4.042971e-03,1.774579e-01,5.000000e-01,0,0.1325
705,2.366831e+00,4.038670e-03,1.763460e-01,5.000000e-01,0,0.2541
706,2.366171e+00,4.034364e-03,1.752396e-01,5.000000e-01,0,0.1367
707,2.365513e+00,4.030054e-03,1.741388e-01,5.000000e-01,0,0.1601
708,2.364855e+00,4.025741e-03,1.730435e-01,5.000000e-01,0,0.1493
709,2.364198e+00,4.021423e-03,1.719536e-01,5.000000e-01,0,0.2510
710,2.363543e+00,4.017102e-03,1.708693e-01,5.000000e-01,0,0.1780
711,2.362888e+00,4.012777e-03,1.697903e-01,5.000000e-01,0,0.1270
712,2.362235e+00,4.008448e-03,1.687169e-01,5.000000e-01,0,0.1469
713,2.361582e+00,4.004115e-03,1.676488e-01,5.000000e-01,0,0.1479
714,2.360931e+00,3.999778e-03,1.665862e-01,5.000000e-01,0,0.1371
715,2.360280e+00,3.995438e-03,1.655290e-01,5.000000e-01,0,0.1217
716,2.359630e+00,3.991095e-03,1.644772e-01,5.000000e-01,0,0.1276
717,2.358982e+00,3.986748e-03,1.634308e-01,5.000000e-01,0,0.1374
718,2.358334e+00,3.982397e-03,1.623897e-01,5.000000e-01,0,0.1308
719,2.357688e+00,3.978043e-03,1.613540e-01,5.000000e-01,0,0.1288
720,2.357042e+00,3.973686e-03,1.603236e-01,5.000000e-01,0,0.1255
721,2.356398e+00,3.969325e-03,1.592985e-01,5.000000e-01,0,0.1226
722,2.355754e+00,3.964961e-03,1.582788e-01,5.000000e-01,0,0.1182
723,2.355112e+00,3.960593e-03,1.572643e-01,5.000000e-01,0,0.1253
724,2.354470e+00,3.956223e-03,1.562551e-01,5.000000e-01,0,0.1214
725,2.353830e+00,3.951849e-03,1.552512e-01,5.000000e-01,0,0.1260
726,2.353190e+00,3.947472e-03,1.542526e-01,5.000000e-01,0,0.1232
727,2.352552e+00,3.943092e-03,1.532591e-01,5.000000e-01,0,0.1484
728,2.351914e+00,3.938709e-03,1.522709e-01,5.000000e-01,0,0.1394
729,2.351278e+00,3.934323e-03,1.512879e-01,5.000000e-01,0,0.1366
730,2.350643e+00,3.929934e-03,1.503101e-01,5.000000e-01,0,0.3102
731,2.350008e+00,3.925542e-03,1.493374e-01,5.000000e-01,0,0.1315
732,2.349375e+00,3.921147e-03,1.483699e-01,5.000000e-01,0,0.1229
733,2.348742e+00,3.916749e-03,1.474076e-01,5.000000e-01,0,0.1267
734,2.348111e+00,3.912349e-03,1.464504e-01,5.000000e-01,0,0.1316
735,2.347481e+00,3.907946e-03,1.454982e-01,5.000000e-01,0,0.1160
736,2.346851e+00,3.903540e-03,1.445512e-01,5.000000e-01,0,0.1140
737,2.346223e+00,3.899132e-03,1.436093e-01,5.000000e-01,0,0.1340
738,2.345595e+00,3.894721e-03,1.426724e-01,5.000000e-01,0,0.1381
739,2.344969e+00,3.890307e-03,1.417406e-01,5.000000e-01,0,0.1111
740,2.344344e+00,3.885891e-03,1.408138e-01,5.000000e-01,0,0.1340
741,2.343720e+00,3.881472e-03,1.398920e-01,5.000000e-01,0,0.1621
742,2.343096e+00,3.877051e-03,1.389752e-01,5.000000e-01,0,0.1604
743,2.342474e+00,3.872628e-03,1.380634e-01,5.000000e-01,0,0.1845
744,2.341853e+00,3.868202e-03,1.371566e-01,5.000000e-01,0,0.1490
745,2.341232e+00,3.863774e-03,1.362547e-01,5.000000e-01,0,0.1339
746,2.340613e+00,3.859344e-03,1.353577e-01,5.000000e-01,0,0.1556
747,2.339995e+00,3.854912e-03,1.344657e-01,5.000000e-01,0,0.1530
748,2.339378e+00,3.850477e-03,1.335786e-01,5.000000e-01,0,0.1188
749,2.338761e+00,3.846040e-03,1.326963e-01,5.000000e-01,0,0.1217
750,2.338146e+00,3.841602e-03,1.318189e-01,5.000000e-01,0,0.1267
751,2.337532e+00,3.837161e-03,1.309464e-01,5.000000e-01,0,0.1133
752,2.336919e+00,3.832718e-03,1.300787e-01,5.000000e-01,0,0.1157
753,2.336307e+00,3.828273e-03,1.292158e-01,5.000000e-01,0,0.1177
754,2.335696e+00,3.823827e-03,1.283577e-01,5.000000e-01,0,0.1291
755,2.335085e+00,3.819378e-03,1.275044e-01,5.000000e-01,0,0.1109
756,2.334476e+00,3.814928e-03,1.266558e-01,5.000000e-01,0,0.1089
757,2.333868e+00,3.810476e-03,1.258120e-01,5.000000e-01,0,0.1352
758,2.333261e+00,3.806022e-03,1.249729e-01,5.000000e-01,0,0.1587
759,2.332655e+00,3.801567e-03,1.241386e-01,5.000000e-01,0,0.2380
760,2.332050e+00,3.797110e-03,1.233089e-01,5.000000e-01,0,0.1826
761,2.331446e+00,3.792651e-03,1.224839e-01,5.000000e-01,0,0.1301
762,2.330843e+00,3.788190e-03,1.216636e-01,5.000000e-01,0,0.1223
763,2.330241e+00,3.783729e-03,1.208479e-01,5.000000e-01,0,0.1118
764,2.329640e+00,3.779265e-03,1.200369e-01,5.000000e-01,0,0.1323
765,2.329039e+00,3.774801e-03,1.192304e-01,5.000000e-01,0,0.1144
766,2.328440e+00,3.770335e-03,1.184286e-01,5.000000e-01,0,0.1118
767,2.327842e+00,3.765867e-03,1.176313e-01,5.000000e-01,0,0.1116
768,2.327245e+00,3.761398e-03,1.168386e-01,5.000000e-01,0,0.1134
769,2.326649e+00,3.756928e-03,1.160504e-01,5.000000e-01,0,0.1120
770,2.326054e+00,3.752457e-03,1.152667e-01,5.000000e-01,0,0.1097
771,2.325460e+00,3.747985e-03,1.144875e-01,5.000000e-01,0,0.1101
772,2.324867e+00,3.743511e-03,1.137129e-01,5.000000e-01,0,0.1118
773,2.324275e+00,3.739036e-03,1.129426e-01,5.000000e-01,0,0.1074
774,2.323684e+00,3.734561e-03,1.121769e-01,5.000000e-01,0,0.1100
775,2.323095e+00,3.730084e-03,1.114155e-01,5.000000e-01,0,0.1098
776,2.322506e+00,3.725606e-03,1.106586e-01,5.000000e-01,0,0.1147
777,2.321918e+00,3.721128e-03,1.099061e-01,5.000000e-01,0,0.1341
778,2.321331e+00,3.716648e-03,1.091580e-01,5.000000e-01,0,0.1223
779,2.320745e+00,3.712168e-03,1.084142e-01,5.000000e-01,0,0.1916
780,2.320160e+00,3.707686e-03,1.076748e-01,5.000000e-01,0,0.1281
781,2.319576e+00,3.703204e-03,1.069396e-01,5.000000e-01,0,0.1101
782,2.318993e+00,3.698722e-03,1.062088e-01,5.000000e-01,0,0.1098
783,2.318411e+00,3.694238e-03,1.054823e-01,5.000000e-01,0,0.2077
784,2.317830e+00,3.689754e-03,1.047601e-01,5.000000e-01,0,0.1117
785,2.317250e+00,3.685269e-03,1.040421e-01,5.000000e-01,0,0.1101
786,2.316671e+00,3.680784e-03,1.033283e-01,5.000000e-01,0,0.1169
787,2.316094e+00,3.676298e-03,1.026188e-01,5.000000e-01,0,0.1129
788,2.315517e+00,3.671812e-03,1.019135e-01,5.000000e-01,0,0.1133
789,2.314941e+00,3.667325e-03,1.012123e-01,5.000000e-01,0,0.1155
790,2.314366e+00,3.662838e-03,1.005153e-01,5.000000e-01,0,0.1209
791,2.313792e+00,3.658351e-03,9.982249e-02,3.333333e-01,1,0.3461
792,2.314100e+00,3.631115e-03,5.017693e-01,3.333333e-01,0,0.1141
793,2.313726e+00,3.628791e-03,5.007159e-01,3.333333e-01,0,0.1005
794,2.313353e+00,3.626484e-03,4.996634e-01,3.333333e-01,0,0.1013
795,2.312981e+00,3.624163e-03,4.986118e-01,3.333333e-01,0,0.0944
796,2.312609e+00,3.621810e-03,4.975611e-01,3.333333e-01,0,0.0940
797,2.312237e+00,3.619412e-03,4.965114e-01,3.333333e-01,0,0.1043
798,2.311866e+00,3.616965e-03,4.954625e-01,3.333333e-01,0,0.0984
799,2.311495e+00,3.614467e-03,4.944147e-01,3.333333e-01,0,0.1021
800,2.311125e+00,3.611918e-03,4.933677e-01,3.333333e-01,0,0.0958
801,2.310755e+00,3.609321e-03,4.923217e-01,3.333333e-01,0,0.1082
802,2.310386e+00,3.606678e-03,4.912767e-01,3.333333e-01,0,0.1111
803,2.310017e+00,3.603994e-03,4.902326e-01,3.333333e-01,0,0.1005
804,2.309648e+00,3.601272e-03,4.891895e-01,3.333333e-01,0,0.0976
805,2.309280e+00,3.598517e-03,4.881473e-01,3.333333e-01,0,0.0917
806,2.308912e+00,3.595732e-03,4.871061e-01,3.333333e-01,0,0.0939
807,2.308545e+00,3.592920e-03,4.860659e-01,3.333333e-01,0,0.1089
808,2.308178e+00,3.590086e-03,4.850267e-01,3.333333e-01,0,0.1012
809,2.307811e+00,3.587232e-03,4.839884e-01,3.333333e-01,0,0.1009
810,2.307445e+00,3.584361e-03,4.829512e-01,3.333333e-01,0,0.1001
811,2.307080e+00,3.581475e-03,4.819149e-01,3.333333e-01,0,0.1024
812,2.306715e+00,3.578577e-03,4.808797e-01,3.333333e-01,0,0.0989
813,2.306350e+00,3.575668e-03,4.798455e-01,3.333333e-01,0,0.0963
814,2.305985e+00,3.572750e-03,4.788122e-01,3.333333e-01,0,0.0962
815,2.305622e+00,3.569825e-03,4.777800e-01,3.333333e-01,0,0.0934
816,2.305258e+00,3.566894e-03,4.767488e-01,3.333333e-01,0,0.0947
817,2.304895e+00,3.563957e-03,4.757187e-01,3.333333e-01,0,0.0955
818,2.304532e+00,3.561017e-03,4.746896e-01,3.333333e-01,0,0.0953
819,2.304170e+00,3.558074e-03,4.736615e-01,3.333333e-01,0,0.0933
820,2.303809e+00,3.555128e-03,4.726344e-01,3.333333e-01,0,0.0943
821,2.303447e+00,3.552180e-03,4.716085e-01,3.333333e-01,0,0.1020
822,2.303086e+00,3.549230e-03,4.705835e-01,3.333333e-01,0,0.1006
823,2.302726e+00,3.546280e-03,4.695596e-01,3.333333e-01,0,0.0972
824,2.302366e+00,3.543329e-03,4.685368e-01,3.333333e-01,0,0.0937
825,2.302006e+00,3.540378e-03,4.675151e-01,3.333333e-01,0,0.0972
826,2.301647e+00,3.537426e-03,4.664944e-01,3.333333e-01,0,0.0980
827,2.301288e+00,3.534475e-03,4.654748e-01,3.333333e-01,0,0.0945
828,2.300930e+00,3.531524e-03,4.644563e-01,3.333333e-01,0,0.0934
829,2.300572e+00,3.528573e-03,4.634388e-01,3.333333e-01,0,0.1017
830,2.300214e+00,3.525623e-03,4.624225e-01,3.333333e-01,0,0.1060
831,2.299857e+00,3.522674e-03,4.614073e-01,3.333333e-01,0,0.1328
832,2.299501e+00,3.519725e-03,4.603931e-01,3.333333e-01,0,0.1023
833,2.299145e+00,3.516777e-03,4.593801e-01,3.333333e-01,0,0.1097
834,2.298789e+00,3.513830e-03,4.583681e-01,3.333333e-01,0,0.0984
835,2.298433e+00,3.510883e-03,4.573573e-01,3.333333e-01,0,0.0957
836,2.298078e+00,3.507938e-03,4.563476e-01,3.333333e-01,0,0.0975
837,2.297724e+00,3.504993e-03,4.553390e-01,3.333333e-01,0,0.0963
838,2.297370e+00,3.502049e-03,4.543316e-01,3.333333e-01,0,0.1977
839,2.297016e+00,3.499106e-03,4.533253e-01,3.333333e-01,0,0.0984
840,2.296663e+00,3.496164e-03,4.523201e-01,3.333333e-01,0,0.0944
841,2.296310e+00,3.493223e-03,4.513160e-01,3.333333e-01,0,0.0972
842,2.295958e+00,3.490283e-03,4.503131e-01,3.333333e-01,0,0.1012
843,2.295606e+00,3.487343e-03,4.493114e-01,3.333333e-01,0,0.1010
844,2.295254e+00,3.484404e-03,4.483108e-01,3.333333e-01,0,0.0928
845,2.294903e+00,3.481466e-03,4.473114e-01,3.333333e-01,0,0.0939
846,2.294552e+00,3.478529e-03,4.463131e-01,3.333333e-01,0,0.0945
847,2.294202e+00,3.475593e-03,4.453160e-01,3.333333e-01,0,0.0940
848,2.293852e+00,3.472658e-03,4.443200e-01,3.333333e-01,0,0.0945
849,2.293503e+00,3.469723e-03,4.433253e-01,3.333333e-01,0,0.0933
850,2.293154e+00,3.466789e-03,4.423317e-01,3.333333e-01,0,0.0989
851,2.292805e+00,3.463856e-03,4.413393e-01,3.333333e-01,0,0.1058
852,2.292457e+00,3.460923e-03,4.403480e-01,3.333333e-01,0,0.0986
853,2.292109e+00,3.457992e-03,4.393580e-01,3.333333e-01,0,0.1032
854,2.291762e+00,3.455061e-03,4.383692e-01,3.333333e-01,0,0.1000
855,2.291415e+00,3.452131e-03,4.373815e-01,3.333333e-01,0,0.0946
856,2.291068e+00,3.449201e-03,4.363951e-01,3.333333e-01,0,0.1014
857,2.290722e+00,3.446272e-03,4.354098e-01,3.333333e-01,0,0.0968
858,2.290377e+00,3.443344e-03,4.344258e-01,3.333333e-01,0,0.0963
859,2.290031e+00,3.440417e-03,4.334430e-01,3.333333e-01,0,0.0999
860,2.289687e+00,3.437490e-03,4.324614e-01,3.333333e-01,0,0.0982
861,2.289342e+00,3.434564e-03,4.314810e-01,3.333333e-01,0,0.0938
862,2.288998e+00,3.431639e-03,4.305019e-01,3.333333e-01,0,0.0986
863,2.288655e+00,3.428714e-03,4.295239e-01,3.333333e-01,0,0.0962
864,2.288312e+00,3.425790e-03,4.285472e-01,3.333333e-01,0,0.0929
865,2.287969e+00,3.422867e-03,4.275718e-01,3.333333e-01,0,0.0950
866,2.287627e+00,3.419944e-03,4.265976e-01,3.333333e-01,0,0.0945
867,2.287285e+00,3.417023e-03,4.256246e-01,3.333333e-01,0,0.1026
868,2.286943e+00,3.414101e-03,4.246528e-01,3.333333e-01,0,0.0946
869,2.286602e+00,3.411181e-03,4.236824e-01,3.333333e-01,0,0.0933
870,2.286262e+00,3.408261e-03,4.227131e-01,3.333333e-01,0,0.0934
871,2.285921e+00,3.405342e-03,4.217451e-01,3.333333e-01,0,0.0924
872,2.285582e+00,3.402424e-03,4.207784e-01,3.333333e-01,0,0.0972
873,2.285242e+00,3.399506e-03,4.198130e-01,3.333333e-01,0,0.0920
874,2.284903e+00,3.396589e-03,4.188488e-01,3.333333e-01,0,0.0947
875,2.284565e+00,3.393673e-03,4.178858e-01,3.333333e-01,0,0.0951
876,2.284227e+00,3.390757e-03,4.169242e-01,3.333333e-01,0,0.0961
877,2.283889e+00,3.387842e-03,4.159638e-01,3.333333e-01,0,0.0925
878,2.283552e+00,3.384928e-03,4.150047e-01,3.333333e-01,0,0.0957
879,2.283215e+00,3.382015e-03,4.140469e-01,3.333333e-01,0,0.0993
880,2.282878e+00,3.379102e-03,4.130904e-01,3.333333e-01,0,0.0943
881,2.282542e+00,3.376190e-03,4.121351e-01,3.333333e-01,0,0.0942
882,2.282207e+00,3.373279e-03,4.111812e-01,3.333333e-01,0,0.0952
883,2.281871e+00,3.370368e-03,4.102285e-01,3.333333e-01,0,0.0933
884,2.281537e+00,3.367459e-03,4.092772e-01,3.333333e-01,0,0.0916
885,2.281202e+00,3.364550e-03,4.083271e-01,3.333333e-01,0,0.0936
886,2.280868e+00,3.361642e-03,4.073784e-01,3.333333e-01,0,0.0938
887,2.280535e+00,3.358734e-03,4.064309e-01,3.333333e-01,0,0.1013
888,2.280202e+00,3.355827e-03,4.054848e-01,3.333333e-01,0,0.1014
889,2.279869e+00,3.352922e-03,4.045400e-01,3.333333e-01,0,0.0979
890,2.279537e+00,3.350017e-03,4.035965e-01,3.333333e-01,0,0.0933
891,2.279205e+00,3.347112e-03,4.026543e-01,3.333333e-01,0,0.0941
892,2.278873e+00,3.344209e-03,4.017134e-01,3.333333e-01,0,0.0922
893,2.278542e+00,3.341306e-03,4.007738e-01,3.333333e-01,0,0.0948
894,2.278212e+00,3.338404e-03,3.998356e-01,3.333333e-01,0,0.0989
895,2.277881e+00,3.335503e-03,3.988987e-01,3.333333e-01,0,0.0993
896,2.277551e+00,3.332603e-03,3.979632e-01,3.333333e-01,0,0.0931
897,2.277222e+00,3.329704e-03,3.970289e-01,3.333333e-01,0,0.1035
898,2.276893e+00,3.326805e-03,3.960961e-01,3.333333e-01,0,0.1089
899,2.276564e+00,3.323908e-03,3.951645e-01,3.333333e-01,0,0.1414
900,2.276236e+00,3.321011e-03,3.942343e-01,3.333333e-01,0,0.2120
901,2.275909e+00,3.318115e-03,3.933054e-01,3.333333e-01,0,0.1037
902,2.275581e+00,3.315220e-03,3.923779e-01,3.333333e-01,0,0.2609
903,2.275254e+00,3.312326e-03,3.914518e-01,3.333333e-01,0,0.1542
904,2.274928e+00,3.309432e-03,3.905270e-01,3.333333e-01,0,0.2064
905,2.274602e+00,3.306540e-03,3.896035e-01,3.333333e-01,0,0.2578
906,2.274276e+00,3.303648e-03,3.886814e-01,3.333333e-01,0,0.2668
907,2.273951e+00,3.300758e-03,3.877607e-01,3.333333e-01,0,0.1907
908,2.273626e+00,3.297868e-03,3.868413e-01,3.333333e-01,0,0.1463
909,2.273301e+00,3.294980e-03,3.859233e-01,3.333333e-01,0,0.1681
910,2.272977e+00,3.292092e-03,3.850066e-01,3.333333e-01,0,0.1562
911,2.272653e+00,3.289205e-03,3.840913e-01,3.333333e-01,0,0.1233
912,2.272330e+00,3.286319e-03,3.831774e-01,3.333333e-01,0,0.1526
913,2.272007e+00,3.283434e-03,3.822649e-01,3.333333e-01,0,0.1326
914,2.271685e+00,3.280550e-03,3.813538e-01,3.333333e-01,0,0.1230
915,2.271363e+00,3.277667e-03,3.804440e-01,3.333333e-01,0,0.1137
916,2.271041e+00,3.274785e-03,3.795356e-01,3.333333e-01,0,0.1089
917,2.270720e+00,3.271905e-03,3.786286e-01,3.333333e-01,0,0.0984
918,2.270399e+00,3.269025e-03,3.777229e-01,3.333333e-01,0,0.1225
919,2.270079e+00,3.266146e-03,3.768187e-01,3.333333e-01,0,0.1288
920,2.269759e+00,3.263268e-03,3.759158e-01,3.333333e-01,0,0.0961
921,2.269439e+00,3.260391e-03,3.750144e-01,3.333333e-01,0,0.0990
922,2.269120e+00,3.257515e-03,3.741143e-01,3.333333e-01,0,0.0981
923,2.268801e+00,3.254640e-03,3.732156e-01,3.333333e-01,0,0.1070
924,2.268483e+00,3.251766e-03,3.723183e-01,3.333333e-01,0,0.0995
925,2.268165e+00,3.248894e-03,3.714225e-01,3.333333e-01,0,0.1200
926,2.267847e+00,3.246022e-03,3.705280e-01,3.333333e-01,0,0.1031
927,2.267530e+00,3.243151e-03,3.696349e-01,3.333333e-01,0,0.1080
928,2.267213e+00,3.240282e-03,3.687432e-01,3.333333e-01,0,0.0987
929,2.266897e+00,3.237413e-03,3.678529e-01,3.333333e-01,0,0.1261
930,2.266581e+00,3.234546e-03,3.669641e-01,3.333333e-01,0,0.1026
931,2.266266e+00,3.231680e-03,3.660766e-01,3.333333e-01,0,0.0993
932,2.265950e+00,3.228815e-03,3.651906e-01,3.333333e-01,0,0.0976
933,2.265636e+00,3.225951e-03,3.643060e-01,3.333333e-01,0,0.0957
934,2.265321e+00,3.223088e-03,3.634227e-01,3.333333e-01,0,0.1924
935,2.265007e+00,3.220226e-03,3.625409e-01,3.333333e-01,0,0.0937
936,2.264694e+00,3.217366e-03,3.616606e-01,3.333333e-01,0,0.0968
937,2.264381e+00,3.214507e-03,3.607816e-01,3.333333e-01,0,0.0943
938,2.264068e+00,3.211648e-03,3.599041e-01,3.333333e-01,0,0.0949
939,2.263756e+00,3.208791e-03,3.590280e-01,3.333333e-01,0,0.1113
940,2.263444e+00,3.205935e-03,3.581533e-01,3.333333e-01,0,0.1130
941,2.263132e+00,3.203081e-03,3.572800e-01,3.333333e-01,0,0.1031
942,2.262821e+00,3.200227e-03,3.564082e-01,3.333333e-01,0,0.1021
943,2.262510e+00,3.197375e-03,3.555377e-01,3.333333e-01,0,0.1024
944,2.262200e+00,3.194524e-03,3.546688e-01,3.333333e-01,0,0.0965
945,2.261890e+00,3.191674e-03,3.538012e-01,3.333333e-01,0,0.0970
946,2.261581e+00,3.188825e-03,3.529351e-01,3.333333e-01,0,0.0984
947,2.261272e+00,3.185978e-03,3.520704e-01,3.333333e-01,0,0.0931
948,2.260963e+00,3.183132e-03,3.512072e-01,3.333333e-01,0,0.1155
949,2.260655e+00,3.180287e-03,3.503454e-01,3.333333e-01,0,0.1269
950,2.260347e+00,3.177443e-03,3.494850e-01,3.333333e-01,0,0.0971
951,2.260039e+00,3.174601e-03,3.486261e-01,3.333333e-01,0,0.0961
952,2.259732e+00,3.171760e-03,3.477686e-01,3.333333e-01,0,0.1084
953,2.259425e+00,3.168920e-03,3.469125e-01,3.333333e-01,0,0.0953
954,2.259119e+00,3.166081e-03,3.460579e-01,3.333333e-01,0,0.1281
955,2.258813e+00,3.163244e-03,3.452048e-01,3.333333e-01,0,0.1235
956,2.258507e+00,3.160408e-03,3.443531e-01,3.333333e-01,0,0.1225
957,2.258202e+00,3.157573e-03,3.435028e-01,3.333333e-01,0,0.1117
958,2.257898e+00,3.154740e-03,3.426540e-01,3.333333e-01,0,0.0998
959,2.257593e+00,3.151908e-03,3.418066e-01,3.333333e-01,0,0.0970
960,2.257289e+00,3.149077e-03,3.409607e-01,3.333333e-01,0,0.0970
961,2.256986e+00,3.146248e-03,3.401162e-01,3.333333e-01,0,0.0949
962,2.256683e+00,3.143420e-03,3.392732e-01,3.333333e-01,0,0.1030
963,2.256380e+00,3.140593e-03,3.384317e-01,3.333333e-01,0,0.0970
964,2.256077e+00,3.137768e-03,3.375916e-01,3.333333e-01,0,0.1252
965,2.255775e+00,3.134944e-03,3.367529e-01,3.333333e-01,0,0.1162
966,2.255474e+00,3.132121e-03,3.359157e-01,3.333333e-01,0,0.1257
967,2.255173e+00,3.129300e-03,3.350800e-01,3.333333e-01,0,0.1097
968,2.254872e+00,3.126480e-03,3.342457e-01,3.333333e-01,0,0.1203
969,2.254571e+00,3.123662e-03,3.334129e-01,3.333333e-01,0,0.1061
970,2.254271e+00,3.120845e-03,3.325815e-01,3.333333e-01,0,0.0989
971,2.253972e+00,3.118030e-03,3.317516e-01,3.333333e-01,0,0.1112
972,2.253672e+00,3.115215e-03,3.309232e-01,3.333333e-01,0,0.0970
973,2.253374e+00,3.112403e-03,3.300962e-01,3.333333e-01,0,0.0999
974,2.253075e+00,3.109592e-03,3.292707e-01,3.333333e-01,0,0.0946
975,2.252777e+00,3.106782e-03,3.284466e-01,3.333333e-01,0,0.0938
976,2.252479e+00,3.103973e-03,3.276240e-01,3.333333e-01,0,0.0955
977,2.252182e+00,3.101166e-03,3.268029e-01,3.333333e-01,0,0.0946
978,2.251885e+00,3.098361e-03,3.259833e-01,3.333333e-01,0,0.0950
979,2.251589e+00,3.095557e-03,3.251651e-01,3.333333e-01,0,0.0955
980,2.251293e+00,3.092755e-03,3.243484e-01,3.333333e-01,0,0.0949
981,2.250997e+00,3.089954e-03,3.235331e-01,3.333333e-01,0,0.0940
982,2.250702e+00,3.087154e-03,3.227193e-01,3.333333e-01,0,0.0947
983,2.250407e+00,3.084356e-03,3.219070e-01,3.333333e-01,0,0.1000
984,2.250112e+00,3.081560e-03,3.210962e-01,3.333333e-01,0,0.0940
985,2.249818e+00,3.078765e-03,3.202868e-01,3.333333e-01,0,0.0950
986,2.249524e+00,3.075971e-03,3.194789e-01,3.333333e-01,0,0.0965
987,2.249231e+00,3.073179e-03,3.186724e-01,3.333333e-01,0,0.0947
988,2.248938e+00,3.070389e-03,3.178675e-01,3.333333e-01,0,0.0959
989,2.248645e+00,3.067600e-03,3.170640e-01,3.333333e-01,0,0.0948
990,2.248353e+00,3.064813e-03,3.162619e-01,3.333333e-01,0,0.0967
991,2.248061e+00,3.062027e-03,3.154614e-01,3.333333e-01,0,0.0952
992,2.247769e+00,3.059243e-03,3.146623e-01,3.333333e-01,0,0.0950
993,2.247478e+00,3.056460e-03,3.138647e-01,3.333333e-01,0,0.0933
994,2.247188e+00,3.053679e-03,3.130686e-01,3.333333e-01,0,0.0955
995,2.246897e+00,3.050899e-03,3.122739e-01,3.333333e-01,0,0.0987
996,2.246607e+00,3.048121e-03,3.114807e-01,3.333333e-01,0,0.1012
997,2.246318e+00,3.045345e-03,3.106890e-01,3.333333e-01,0,0.2035
998,2.246029e+00,3.042571e-03,3.098988e-01,3.333333e-01,0,0.1062
999,2.245740e+00,3.039797e-03,3.091100e-01,3.333333e-01,0,0.1177
1000,2.245452e+00,3.037026e-03,3.083228e-01,3.333333e-01,0,0.1036


==> Data/com_table_3.txt <==
metric,A,k,J,norm_V_L2,mesh_quality
SP,,1000,2.2455e+00,3.0370e-03,3.0832e-01
H2,0.9,1000,2.2197e+00,2.3165e-03,1.4212e-01
H3,0.125,468,2.1489e+00,1.3083e-01,1.8210e-01
H4,0.0625,316,2.1614e+00,1.3897e-01,2.3752e-01


==> Data/it_history_H1.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,wall_clock_s
1,8.228435e-01,6.734428e+00,2.042165e-01,2.500000e-03,0.0558
2,3.627686e-01,2.816506e+00,3.242192e-02,2.500000e-03,0.0543
3,2.022085e-01,1.746291e+00,1.677753e-02,1.250000e-03,0.0583
4,1.668677e-01,1.550801e+00,1.281761e-02,6.250000e-04,0.0620
5,1.535523e-01,1.478596e+00,1.006891e-02,6.250000e-04,0.0628
6,1.418853e-01,1.415091e+00,9.943542e-03,1.953125e-05,0.0783
7,1.412363e-01,1.411703e+00,9.820897e-03,1.953125e-05,0.0812
8,1.405920e-01,1.408342e+00,9.700918e-03,1.953125e-05,0.0775
9,1.399526e-01,1.405010e+00,9.583554e-03,1.953125e-05,0.0800
10,1.393183e-01,1.401698e+00,9.468752e-03,1.953125e-05,0.0776
11,1.386893e-01,1.398402e+00,9.356461e-03,1.953125e-05,0.0801
12,1.380647e-01,1.395132e+00,9.246633e-03,1.953125e-05,0.0790
13,1.374446e-01,1.391888e+00,9.139220e-03,1.953125e-05,0.0777
14,1.368288e-01,1.388669e+00,9.034177e-03,1.953125e-05,0.0776
15,1.362175e-01,1.385475e+00,8.931457e-03,1.953125e-05,0.0817
16,1.356105e-01,1.382306e+00,8.831016e-03,1.953125e-05,0.0776
17,1.350072e-01,1.379149e+00,8.732812e-03,1.953125e-05,0.0775
18,1.344081e-01,1.376018e+00,8.636802e-03,1.953125e-05,0.0777
19,1.338134e-01,1.372919e+00,8.542946e-03,1.953125e-05,0.0805
20,1.332231e-01,1.369847e+00,8.451202e-03,1.953125e-05,0.0780
21,1.326367e-01,1.366803e+00,8.361532e-03,1.953125e-05,0.0826
22,1.320545e-01,1.363786e+00,8.273897e-03,1.953125e-05,0.0848
23,1.314764e-01,1.360792e+00,8.188259e-03,1.953125e-05,0.0789
24,1.309023e-01,1.357823e+00,8.104581e-03,1.953125e-05,0.0776
25,1.303321e-01,1.354878e+00,8.022828e-03,1.953125e-05,0.0786
26,1.297659e-01,1.351958e+00,7.942964e-03,1.953125e-05,0.0769
27,1.292036e-01,1.349061e+00,7.864956e-03,1.953125e-05,0.0775
28,1.286453e-01,1.346187e+00,7.788769e-03,1.953125e-05,0.0772
29,1.280909e-01,1.343338e+00,7.714371e-03,1.953125e-05,0.0775
30,1.275417e-01,1.340527e+00,7.641730e-03,1.953125e-05,0.0797
31,1.269962e-01,1.337739e+00,7.570815e-03,1.953125e-05,0.0783
32,1.264542e-01,1.334956e+00,7.501597e-03,1.953125e-05,0.0775
33,1.259156e-01,1.332182e+00,7.434044e-03,1.953125e-05,0.0776
34,1.253807e-01,1.329429e+00,7.368129e-03,1.953125e-05,0.0782
35,1.248495e-01,1.326698e+00,7.303824e-03,1.953125e-05,0.0797
36,1.243219e-01,1.323990e+00,7.241100e-03,1.953125e-05,0.0792
37,1.237979e-01,1.321302e+00,7.179932e-03,1.953125e-05,0.0786
38,1.232775e-01,1.318637e+00,7.120292e-03,1.953125e-05,0.0777
39,1.227606e-01,1.315992e+00,7.062156e-03,1.953125e-05,0.0778
40,1.222473e-01,1.313368e+00,7.005498e-03,1.953125e-05,0.0794
41,1.217365e-01,1.310754e+00,6.950295e-03,1.953125e-05,0.0771
42,1.212284e-01,1.308138e+00,6.896523e-03,1.953125e-05,0.0768
43,1.207238e-01,1.305542e+00,6.844158e-03,1.953125e-05,0.0788
44,1.202225e-01,1.302967e+00,6.793179e-03,1.953125e-05,0.0801
45,1.197245e-01,1.300411e+00,6.743564e-03,1.953125e-05,0.0771
46,1.192298e-01,1.297874e+00,6.695290e-03,1.953125e-05,0.0768
47,1.187384e-01,1.295358e+00,6.648339e-03,1.953125e-05,0.0779
48,1.182502e-01,1.292873e+00,6.602689e-03,1.953125e-05,0.0798
49,1.177651e-01,1.290414e+00,6.558323e-03,1.953125e-05,0.0785
50,1.172831e-01,1.287974e+00,6.515219e-03,1.953125e-05,0.0780
51,1.168023e-01,1.285547e+00,6.473361e-03,1.953125e-05,0.0777
52,1.163246e-01,1.283139e+00,6.432730e-03,1.953125e-05,0.0779
53,1.158501e-01,1.280748e+00,6.393307e-03,1.953125e-05,0.0779
54,1.153790e-01,1.278382e+00,6.355077e-03,1.953125e-05,0.0841
55,1.149112e-01,1.276038e+00,6.318023e-03,1.953125e-05,0.0971
56,1.144465e-01,1.273712e+00,6.282127e-03,1.953125e-05,0.1057
57,1.139849e-01,1.271405e+00,6.247374e-03,1.953125e-05,0.0804
58,1.135266e-01,1.269123e+00,6.213749e-03,1.953125e-05,0.0792
59,1.130714e-01,1.266860e+00,6.147274e-03,1.953125e-05,0.0784
60,1.126191e-01,1.264614e+00,6.000436e-03,1.953125e-05,0.0784
61,1.121697e-01,1.262387e+00,5.856334e-03,1.953125e-05,0.0784
62,1.117233e-01,1.260177e+00,5.714929e-03,1.953125e-05,0.0778
63,1.112798e-01,1.257985e+00,5.576180e-03,1.953125e-05,0.0809
64,1.108391e-01,1.255811e+00,5.440048e-03,1.953125e-05,0.0790
65,1.104012e-01,1.253653e+00,5.306495e-03,1.953125e-05,0.0770
66,1.099662e-01,1.251514e+00,5.175481e-03,1.953125e-05,0.0781
67,1.095339e-01,1.249392e+00,5.046968e-03,1.953125e-05,0.0775
68,1.091044e-01,1.247285e+00,4.920921e-03,1.953125e-05,0.0785
69,1.086774e-01,1.245195e+00,4.797300e-03,1.953125e-05,0.0770
70,1.082528e-01,1.243118e+00,4.676071e-03,1.953125e-05,0.0773
71,1.078303e-01,1.241054e+00,4.557198e-03,1.953125e-05,0.0776
72,1.074106e-01,1.239005e+00,4.440644e-03,1.953125e-05,0.0776
73,1.069934e-01,1.236973e+00,4.326374e-03,1.953125e-05,0.0820
74,1.065790e-01,1.234962e+00,4.214355e-03,1.953125e-05,0.0771
75,1.061672e-01,1.232965e+00,4.104551e-03,1.953125e-05,0.0781
76,1.057579e-01,1.230985e+00,3.996930e-03,1.953125e-05,0.0774
77,1.053512e-01,1.229019e+00,3.891458e-03,1.953125e-05,0.0774
78,1.049460e-01,1.227062e+00,3.788102e-03,1.953125e-05,0.0791
79,1.045431e-01,1.225118e+00,3.686830e-03,1.953125e-05,0.0772
80,1.041426e-01,1.223189e+00,3.587611e-03,1.953125e-05,0.0851
81,1.037436e-01,1.221267e+00,3.490413e-03,1.953125e-05,0.0779
82,1.033466e-01,1.219357e+00,3.395205e-03,1.953125e-05,0.0785
83,1.029520e-01,1.217463e+00,3.301956e-03,1.953125e-05,0.0774
84,1.025597e-01,1.215584e+00,3.210636e-03,1.953125e-05,0.0774
85,1.021697e-01,1.213717e+00,3.121217e-03,1.953125e-05,0.0782
86,1.017821e-01,1.211863e+00,3.033667e-03,1.953125e-05,0.0789
87,1.013968e-01,1.210023e+00,2.947959e-03,1.953125e-05,0.0782
88,1.010137e-01,1.208196e+00,2.864064e-03,1.953125e-05,0.0787
89,1.006328e-01,1.206386e+00,2.781954e-03,1.953125e-05,0.0802
90,1.002540e-01,1.204592e+00,2.701601e-03,1.953125e-05,0.0783
91,9.987784e-02,1.202823e+00,2.622977e-03,1.953125e-05,0.0785
92,9.950403e-02,1.201074e+00,2.546056e-03,1.953125e-05,0.0774
93,9.913233e-02,1.199339e+00,2.470811e-03,1.953125e-05,0.0801
94,9.876273e-02,1.197615e+00,2.397216e-03,1.953125e-05,0.0772
95,9.839520e-02,1.195904e+00,2.325245e-03,1.953125e-05,0.0801
96,9.802972e-02,1.194204e+00,2.254873e-03,1.953125e-05,0.0772
97,9.766626e-02,1.192518e+00,2.186075e-03,1.953125e-05,0.0770
98,9.730469e-02,1.190844e+00,2.118827e-03,1.953125e-05,0.0770
99,9.694505e-02,1.189181e+00,2.053104e-03,1.953125e-05,0.0790
100,9.658738e-02,1.187529e+00,1.988882e-03,1.953125e-05,0.0788
101,9.623168e-02,1.185890e+00,1.926139e-03,1.953125e-05,0.0766
102,9.587791e-02,1.184262e+00,1.864850e-03,1.953125e-05,0.0818
103,9.552604e-02,1.182645e+00,1.804993e-03,1.953125e-05,0.0783
104,9.517608e-02,1.181039e+00,1.746545e-03,1.953125e-05,0.0784
105,9.482801e-02,1.179445e+00,1.689485e-03,1.953125e-05,0.0774
106,9.448179e-02,1.177861e+00,1.633789e-03,1.953125e-05,0.0772
107,9.413742e-02,1.176288e+00,1.579438e-03,1.953125e-05,0.0779
108,9.379414e-02,1.174729e+00,1.526409e-03,1.953125e-05,0.0801
109,9.345235e-02,1.173198e+00,1.474681e-03,1.953125e-05,0.0782
110,9.311179e-02,1.171674e+00,1.424234e-03,1.953125e-05,0.0778
111,9.277182e-02,1.170139e+00,1.375046e-03,1.953125e-05,0.0781
112,9.243329e-02,1.168605e+00,1.327099e-03,1.953125e-05,0.0769
113,9.209671e-02,1.167091e+00,1.280371e-03,1.953125e-05,0.0774
114,9.176223e-02,1.165600e+00,1.234843e-03,1.953125e-05,0.0788
115,9.142946e-02,1.164119e+00,1.190496e-03,1.953125e-05,0.0795
116,9.109839e-02,1.162646e+00,1.147311e-03,1.953125e-05,0.0797
117,9.077033e-02,1.161203e+00,1.105268e-03,1.953125e-05,0.0812
118,9.044426e-02,1.159774e+00,1.064350e-03,1.953125e-05,0.0775
119,9.011986e-02,1.158353e+00,1.024537e-03,1.953125e-05,0.0782
120,8.979710e-02,1.156941e+00,9.858122e-04,1.953125e-05,0.0781
121,8.947571e-02,1.155532e+00,9.481572e-04,1.953125e-05,0.0807
122,8.915551e-02,1.154122e+00,9.115542e-04,1.953125e-05,0.0796
123,8.883688e-02,1.152720e+00,8.759858e-04,1.953125e-05,0.0805
124,8.851966e-02,1.151324e+00,8.414346e-04,1.953125e-05,0.0786
125,8.820401e-02,1.149935e+00,8.078833e-04,1.953125e-05,0.0774
126,8.788992e-02,1.148554e+00,7.753150e-04,1.953125e-05,0.0779
127,8.757737e-02,1.147181e+00,7.437126e-04,1.953125e-05,0.0789
128,8.726634e-02,1.145815e+00,7.130596e-04,1.953125e-05,0.0822
129,8.695686e-02,1.144458e+00,6.833392e-04,1.953125e-05,0.0773
130,8.664933e-02,1.143130e+00,6.545347e-04,1.953125e-05,0.0767
131,8.633550e-02,1.141918e+00,6.266342e-04,1.953125e-05,0.0774
132,8.601948e-02,1.140762e+00,5.996229e-04,1.953125e-05,0.0772
133,8.570470e-02,1.139611e+00,5.734841e-04,1.953125e-05,0.0781
134,8.539165e-02,1.138468e+00,5.482009e-04,1.953125e-05,0.0779
135,8.508011e-02,1.137332e+00,5.237568e-04,1.953125e-05,0.0775
136,8.477005e-02,1.136201e+00,5.001351e-04,1.953125e-05,0.0764
137,8.446147e-02,1.135076e+00,4.773195e-04,1.953125e-05,0.0766
138,8.415456e-02,1.133958e+00,4.552936e-04,1.953125e-05,0.0803
139,8.384931e-02,1.132846e+00,4.340411e-04,1.953125e-05,0.0782
140,8.354570e-02,1.131741e+00,4.135457e-04,1.953125e-05,0.0807
141,8.324371e-02,1.130641e+00,3.937913e-04,1.953125e-05,0.0778
142,8.294333e-02,1.129548e+00,3.747617e-04,1.953125e-05,0.0777
143,8.264448e-02,1.128460e+00,3.564408e-04,1.953125e-05,0.0793
144,8.234621e-02,1.127348e+00,3.388128e-04,1.953125e-05,0.0800
145,8.204931e-02,1.126237e+00,3.218615e-04,1.953125e-05,0.0782
146,8.175396e-02,1.125131e+00,3.055711e-04,1.953125e-05,0.0776
147,8.146015e-02,1.124030e+00,2.899257e-04,1.953125e-05,0.0783
148,8.116782e-02,1.122934e+00,2.749092e-04,1.953125e-05,0.0779
149,8.087698e-02,1.121841e+00,2.605061e-04,1.953125e-05,0.0783
150,8.058765e-02,1.120754e+00,2.467003e-04,1.953125e-05,0.0777
151,8.029981e-02,1.119671e+00,2.334763e-04,1.953125e-05,0.0792
152,8.001345e-02,1.118592e+00,2.208182e-04,1.953125e-05,0.0799
153,7.972856e-02,1.117519e+00,2.087104e-04,1.953125e-05,0.0793
154,7.944514e-02,1.116449e+00,1.971374e-04,1.953125e-05,0.0784
155,7.916297e-02,1.115382e+00,1.860836e-04,1.953125e-05,0.0785
156,7.888220e-02,1.114317e+00,1.755334e-04,1.953125e-05,0.0788
157,7.860286e-02,1.113257e+00,1.654716e-04,1.953125e-05,0.0781
158,7.832496e-02,1.112200e+00,1.558829e-04,1.953125e-05,0.0768
159,7.804848e-02,1.111148e+00,1.467520e-04,1.953125e-05,0.0775
160,7.777314e-02,1.110097e+00,1.380638e-04,1.953125e-05,0.0780
161,7.749797e-02,1.109044e+00,1.298035e-04,1.953125e-05,0.0776
162,7.722404e-02,1.107992e+00,1.219561e-04,1.953125e-05,0.0799
163,7.695036e-02,1.106927e+00,1.145070e-04,1.953125e-05,0.0775
164,7.667807e-02,1.105865e+00,1.074416e-04,1.953125e-05,0.0791
165,7.640761e-02,1.104817e+00,1.007457e-04,1.953125e-05,0.0776
166,7.613936e-02,1.103779e+00,9.440505e-05,1.953125e-05,0.0778
167,7.587234e-02,1.102743e+00,8.840574e-05,1.953125e-05,0.0772
168,7.560587e-02,1.101701e+00,8.273404e-05,1.953125e-05,0.0775
169,7.533595e-02,1.100739e+00,7.737702e-05,1.953125e-05,0.0778
170,7.506685e-02,1.099771e+00,7.232135e-05,1.953125e-05,0.0781
171,7.479904e-02,1.098805e+00,6.755393e-05,1.953125e-05,0.0769
172,7.453262e-02,1.097841e+00,6.306198e-05,1.953125e-05,0.0778
173,7.426758e-02,1.096880e+00,5.883298e-05,1.953125e-05,0.0811
174,7.400392e-02,1.095922e+00,5.485475e-05,1.953125e-05,0.0790
175,7.374162e-02,1.094968e+00,5.111540e-05,1.953125e-05,0.0780
176,7.348076e-02,1.094017e+00,4.760335e-05,1.953125e-05,0.0779
177,7.322166e-02,1.093066e+00,4.430732e-05,1.953125e-05,0.0775
178,7.296407e-02,1.092121e+00,4.121644e-05,1.953125e-05,0.0784
179,7.270781e-02,1.091178e+00,3.832017e-05,1.953125e-05,0.0771
180,7.245285e-02,1.090239e+00,3.560830e-05,1.953125e-05,0.0787
181,7.219911e-02,1.089300e+00,3.307100e-05,1.953125e-05,0.0807
182,7.194664e-02,1.088362e+00,3.069878e-05,1.953125e-05,0.0782
183,7.169498e-02,1.087406e+00,2.848250e-05,1.953125e-05,0.0785
184,7.144449e-02,1.086447e+00,2.641337e-05,1.953125e-05,0.0788
185,7.119526e-02,1.085491e+00,2.448298e-05,1.953125e-05,0.0782
186,7.094727e-02,1.084536e+00,2.268326e-05,1.953125e-05,0.0779
187,7.070052e-02,1.083583e+00,2.100649e-05,1.953125e-05,0.0795
188,7.045499e-02,1.082632e+00,1.944528e-05,1.953125e-05,0.0802
189,7.021068e-02,1.081683e+00,1.799261e-05,1.953125e-05,0.0774
190,6.996758e-02,1.080736e+00,1.664176e-05,1.953125e-05,0.0800
191,6.972568e-02,1.079791e+00,1.538637e-05,1.953125e-05,0.0775
192,6.948496e-02,1.078847e+00,1.422038e-05,1.953125e-05,0.0775
193,6.924539e-02,1.077904e+00,1.313803e-05,1.953125e-05,0.0776
194,6.900647e-02,1.076951e+00,1.213389e-05,1.953125e-05,0.0776
195,6.876860e-02,1.075997e+00,1.120279e-05,1.953125e-05,0.0767
196,6.853185e-02,1.075044e+00,1.033989e-05,1.953125e-05,0.0777
197,6.829622e-02,1.074092e+00,9.540580e-06,1.953125e-05,0.0768
198,6.806294e-02,1.073144e+00,8.800533e-06,1.953125e-05,0.0787
199,6.783086e-02,1.072198e+00,8.115675e-06,1.953125e-05,0.0775
200,6.759990e-02,1.071254e+00,7.482174e-06,1.953125e-05,0.0841
201,6.737006e-02,1.070312e+00,6.896430e-06,1.953125e-05,0.0778
202,6.714131e-02,1.069371e+00,6.355066e-06,1.953125e-05,0.0781
203,6.691363e-02,1.068431e+00,5.854918e-06,1.953125e-05,0.0778
204,6.668701e-02,1.067492e+00,5.393023e-06,1.953125e-05,0.0782
205,6.646151e-02,1.066554e+00,4.966607e-06,1.953125e-05,0.0829
206,6.623848e-02,1.065643e+00,4.573080e-06,1.953125e-05,0.0793
207,6.601666e-02,1.064739e+00,4.210024e-06,1.953125e-05,0.0783
208,6.579565e-02,1.063832e+00,3.875183e-06,1.953125e-05,0.0778
209,6.557564e-02,1.062925e+00,3.566456e-06,1.953125e-05,0.0793
210,6.535664e-02,1.062019e+00,3.281885e-06,1.953125e-05,0.0812
211,6.513864e-02,1.061113e+00,3.019649e-06,1.953125e-05,0.0791
212,6.492161e-02,1.060208e+00,2.778056e-06,1.953125e-05,0.0786
213,6.470556e-02,1.059303e+00,2.555532e-06,1.953125e-05,0.0791
214,6.449016e-02,1.058392e+00,2.350618e-06,1.953125e-05,0.0774
215,6.427528e-02,1.057473e+00,2.161958e-06,1.953125e-05,0.0777
216,6.406136e-02,1.056554e+00,1.988297e-06,1.953125e-05,0.0781
217,6.384838e-02,1.055636e+00,1.828470e-06,1.953125e-05,0.0775
218,6.363633e-02,1.054718e+00,1.681401e-06,1.953125e-05,0.0874
219,6.342520e-02,1.053800e+00,1.546091e-06,1.953125e-05,0.0812
220,6.321499e-02,1.052883e+00,1.421618e-06,1.953125e-05,0.0821
221,6.300569e-02,1.051966e+00,1.307128e-06,1.953125e-05,0.0772
222,6.279729e-02,1.051050e+00,1.201833e-06,1.953125e-05,0.0776
223,6.258985e-02,1.050138e+00,1.105006e-06,1.953125e-05,0.0787
224,6.238333e-02,1.049227e+00,1.015974e-06,1.953125e-05,0.0784
225,6.217921e-02,1.048337e+00,9.341150e-07,1.953125e-05,0.0772
226,6.197667e-02,1.047472e+00,8.588577e-07,1.953125e-05,0.0781
227,6.177500e-02,1.046608e+00,7.896741e-07,1.953125e-05,0.0793
228,6.157376e-02,1.045741e+00,7.260776e-07,1.953125e-05,0.0798
229,6.137190e-02,1.044867e+00,6.676201e-07,1.953125e-05,0.0787
230,6.117087e-02,1.043992e+00,6.138883e-07,1.953125e-05,0.0779
231,6.097068e-02,1.043117e+00,5.645018e-07,1.953125e-05,0.0777
232,6.077132e-02,1.042242e+00,5.191103e-07,1.953125e-05,0.0783
233,6.057279e-02,1.041371e+00,4.773912e-07,1.953125e-05,0.0781
234,6.037512e-02,1.040510e+00,4.390475e-07,1.953125e-05,0.0782
235,6.017825e-02,1.039649e+00,4.038064e-07,1.953125e-05,0.0792
236,5.998216e-02,1.038787e+00,3.714166e-07,1.953125e-05,0.0780
237,5.978671e-02,1.037921e+00,3.416470e-07,1.953125e-05,0.0776
238,5.959205e-02,1.037055e+00,3.142851e-07,1.953125e-05,0.0767
239,5.939817e-02,1.036189e+00,2.891358e-07,1.953125e-05,0.0772
240,5.920520e-02,1.035329e+00,2.660194e-07,1.953125e-05,0.0776
241,5.901313e-02,1.034476e+00,2.447710e-07,1.953125e-05,0.0775
242,5.882182e-02,1.033622e+00,2.252389e-07,1.953125e-05,0.0798
243,5.863127e-02,1.032769e+00,2.072835e-07,1.953125e-05,0.0776
244,5.844147e-02,1.031914e+00,1.907768e-07,1.953125e-05,0.0789
245,5.825215e-02,1.031057e+00,1.756010e-07,1.953125e-05,0.0793
246,5.806350e-02,1.030203e+00,1.616480e-07,1.953125e-05,0.0787
247,5.787558e-02,1.029349e+00,1.488184e-07,1.953125e-05,0.0789
248,5.768840e-02,1.028495e+00,1.370211e-07,1.953125e-05,0.0873
249,5.750108e-02,1.027632e+00,1.261720e-07,1.953125e-05,0.0794
250,5.731234e-02,1.026742e+00,1.161944e-07,1.953125e-05,0.0795
251,5.712415e-02,1.025837e+00,1.070173e-07,1.953125e-05,0.0821
252,5.693706e-02,1.024934e+00,9.857594e-08,1.953125e-05,0.0805
253,5.675076e-02,1.024031e+00,9.081060e-08,1.953125e-05,0.0773
254,5.656517e-02,1.023128e+00,8.366653e-08,1.953125e-05,0.0784
255,5.638030e-02,1.022225e+00,7.709343e-08,1.953125e-05,0.0777
256,5.619622e-02,1.021324e+00,7.104510e-08,1.953125e-05,0.0779
257,5.601285e-02,1.020422e+00,6.547911e-08,1.953125e-05,0.0791
258,5.583017e-02,1.019520e+00,6.035648e-08,1.953125e-05,0.0781
259,5.564819e-02,1.018617e+00,5.564144e-08,1.953125e-05,0.0771
260,5.546688e-02,1.017714e+00,5.130109e-08,1.953125e-05,0.0783
261,5.528626e-02,1.016810e+00,4.730524e-08,1.953125e-05,0.0771
262,5.510631e-02,1.015905e+00,4.362615e-08,1.953125e-05,0.0775
263,5.492703e-02,1.015001e+00,4.023834e-08,1.953125e-05,0.0813
264,5.474843e-02,1.014097e+00,3.711840e-08,1.953125e-05,0.0789
265,5.457049e-02,1.013193e+00,3.424482e-08,1.953125e-05,0.0795
266,5.439321e-02,1.012288e+00,3.159785e-08,1.953125e-05,0.0787
267,5.421659e-02,1.011383e+00,2.915933e-08,1.953125e-05,0.0833
268,5.404062e-02,1.010478e+00,2.691258e-08,1.953125e-05,0.0799
269,5.386531e-02,1.009572e+00,2.484227e-08,1.953125e-05,0.0780
270,5.369065e-02,1.008665e+00,2.293431e-08,1.953125e-05,0.0783
271,5.351656e-02,1.007756e+00,2.117576e-08,1.953125e-05,0.0782
272,5.334254e-02,1.006842e+00,1.955473e-08,1.953125e-05,0.0788
273,5.316890e-02,1.005923e+00,1.806026e-08,1.953125e-05,0.0776
274,5.299589e-02,1.005004e+00,1.668232e-08,1.953125e-05,0.0811
275,5.282351e-02,1.004084e+00,1.541165e-08,1.953125e-05,0.0784
276,5.265177e-02,1.003165e+00,1.423975e-08,1.953125e-05,0.0774
277,5.248067e-02,1.002245e+00,1.315880e-08,1.953125e-05,0.0936
278,5.231149e-02,1.001360e+00,1.216160e-08,1.953125e-05,0.0827
279,5.214296e-02,1.000476e+00,1.124156e-08,1.953125e-05,0.0774
280,5.197505e-02,9.995907e-01,1.039258e-08,1.953125e-05,0.0777
281,5.180774e-02,9.987051e-01,9.609074e-09,1.953125e-05,0.0775
282,5.164104e-02,9.978188e-01,8.885894e-09,1.953125e-05,0.0787
283,5.147495e-02,9.969319e-01,8.218307e-09,1.953125e-05,0.0771
284,5.130945e-02,9.960443e-01,7.601955e-09,1.953125e-05,0.0779
285,5.114454e-02,9.951561e-01,7.032828e-09,1.953125e-05,0.0782
286,5.098023e-02,9.942672e-01,6.507238e-09,1.953125e-05,0.0806
287,5.081652e-02,9.933789e-01,6.021786e-09,1.953125e-05,0.0780
288,5.065337e-02,9.924908e-01,5.573347e-09,1.953125e-05,0.0769
289,5.049116e-02,9.915020e-01,5.159017e-09,1.953125e-05,0.0779
290,5.032961e-02,9.904771e-01,4.776143e-09,1.953125e-05,0.0772
291,5.016858e-02,9.894554e-01,4.422289e-09,1.953125e-05,0.0770
292,5.000810e-02,9.884339e-01,4.095215e-09,1.953125e-05,0.0777
293,4.984816e-02,9.874125e-01,3.792854e-09,1.953125e-05,0.0805
294,4.968877e-02,9.863913e-01,3.513301e-09,1.953125e-05,0.0776
295,4.952977e-02,9.853693e-01,3.254803e-09,1.953125e-05,0.0783
296,4.937082e-02,9.843445e-01,3.015741e-09,1.953125e-05,0.0808
297,4.921241e-02,9.833195e-01,2.794626e-09,1.953125e-05,0.0782
298,4.905454e-02,9.822947e-01,2.590082e-09,1.953125e-05,0.0776
299,4.889720e-02,9.812701e-01,2.400843e-09,1.953125e-05,0.0782
300,4.874040e-02,9.802456e-01,2.225740e-09,1.953125e-05,0.0786
301,4.858414e-02,9.792213e-01,2.063695e-09,1.953125e-05,0.0786
302,4.842841e-02,9.781972e-01,1.913714e-09,1.953125e-05,0.0779
303,4.827468e-02,9.771844e-01,1.774880e-09,1.953125e-05,0.0785
304,4.812180e-02,9.761742e-01,1.646347e-09,1.953125e-05,0.0778
305,4.796994e-02,9.751690e-01,1.527335e-09,1.953125e-05,0.0786
306,4.781866e-02,9.741646e-01,1.417123e-09,1.953125e-05,0.0792
307,4.766789e-02,9.731603e-01,1.315046e-09,1.953125e-05,0.0786
308,4.751763e-02,9.721561e-01,1.220493e-09,1.953125e-05,0.0815
309,4.736788e-02,9.711519e-01,1.132895e-09,1.953125e-05,0.0872
310,4.721827e-02,9.701461e-01,1.051731e-09,1.953125e-05,0.1018
311,4.706915e-02,9.691402e-01,9.765178e-10,1.953125e-05,0.0779
312,4.692053e-02,9.681343e-01,9.068096e-10,1.953125e-05,0.0782
313,4.677246e-02,9.671326e-01,8.421947e-10,1.953125e-05,0.0777
314,4.662507e-02,9.661451e-01,7.822925e-10,1.953125e-05,0.0774
315,4.647818e-02,9.651576e-01,7.267518e-10,1.953125e-05,0.0779
316,4.633179e-02,9.641701e-01,6.752480e-10,1.953125e-05,0.0769
317,4.618590e-02,9.631826e-01,6.274811e-10,1.953125e-05,0.0781
318,4.604050e-02,9.621951e-01,5.831740e-10,1.953125e-05,0.0780
319,4.589560e-02,9.612077e-01,5.420704e-10,1.953125e-05,0.0797
320,4.575128e-02,9.602220e-01,5.039336e-10,1.953125e-05,0.0781
321,4.560769e-02,9.592358e-01,4.685440e-10,1.953125e-05,0.0780
322,4.546524e-02,9.582874e-01,4.356994e-10,1.953125e-05,0.0774
323,4.532332e-02,9.573437e-01,4.052126e-10,1.953125e-05,0.0776
324,4.518196e-02,9.564025e-01,3.769106e-10,1.953125e-05,0.0781
325,4.504109e-02,9.554610e-01,3.506332e-10,1.953125e-05,0.0791
326,4.490069e-02,9.545191e-01,3.262322e-10,1.953125e-05,0.0801
327,4.476077e-02,9.535768e-01,3.035706e-10,1.953125e-05,0.0780
328,4.462132e-02,9.526341e-01,2.825215e-10,1.953125e-05,0.0828
329,4.448234e-02,9.516928e-01,2.629677e-10,1.953125e-05,0.0783
330,4.434391e-02,9.507572e-01,2.448002e-10,1.953125e-05,0.0777
331,4.420595e-02,9.498217e-01,2.279187e-10,1.953125e-05,0.0779
332,4.406846e-02,9.488857e-01,2.122300e-10,1.953125e-05,0.0776
333,4.393136e-02,9.479472e-01,1.976478e-10,1.953125e-05,0.0787
334,4.379436e-02,9.469995e-01,1.840923e-10,1.953125e-05,0.0907
335,4.365785e-02,9.460516e-01,1.714897e-10,1.953125e-05,0.0790
336,4.352186e-02,9.451032e-01,1.597712e-10,1.953125e-05,0.0801
337,4.338638e-02,9.441530e-01,1.488734e-10,1.953125e-05,0.0776
338,4.325354e-02,9.432493e-01,1.387373e-10,1.953125e-05,0.0783
339,4.312116e-02,9.423446e-01,1.293086e-10,1.953125e-05,0.0779
340,4.298922e-02,9.414390e-01,1.205366e-10,1.953125e-05,0.0776
341,4.285774e-02,9.405333e-01,1.123746e-10,1.953125e-05,0.0774
342,4.272670e-02,9.396270e-01,1.047790e-10,1.953125e-05,0.0777
343,4.259610e-02,9.387198e-01,9.770975e-11,1.953125e-05,0.0858
344,4.246596e-02,9.378119e-01,9.112939e-11,1.953125e-05,0.0821
345,4.233663e-02,9.369100e-01,8.500332e-11,1.953125e-05,0.0778
346,4.220787e-02,9.360092e-01,7.929941e-11,1.953125e-05,0.0780
347,4.207956e-02,9.351105e-01,7.398787e-11,1.953125e-05,0.0780
348,4.195169e-02,9.342119e-01,6.904107e-11,1.953125e-05,0.0776
349,4.182425e-02,9.333123e-01,6.443335e-11,1.953125e-05,0.0780
350,4.169725e-02,9.324117e-01,6.014092e-11,1.953125e-05,0.0796
351,4.157068e-02,9.315101e-01,5.614167e-11,1.953125e-05,0.0833
352,4.144454e-02,9.306076e-01,5.241511e-11,1.953125e-05,0.0779
353,4.131882e-02,9.297041e-01,4.894218e-11,1.953125e-05,0.0792
354,4.119354e-02,9.287997e-01,4.570521e-11,1.953125e-05,0.0800
355,4.106868e-02,9.278945e-01,4.268778e-11,1.953125e-05,0.0789
356,4.094423e-02,9.269887e-01,3.987463e-11,1.953125e-05,0.0776
357,4.082021e-02,9.260820e-01,3.725160e-11,1.953125e-05,0.0783
358,4.069774e-02,9.251043e-01,3.480522e-11,1.953125e-05,0.0860
359,4.057690e-02,9.240490e-01,3.252304e-11,1.953125e-05,0.0781
360,4.045644e-02,9.229940e-01,3.039381e-11,1.953125e-05,0.0781
361,4.033637e-02,9.219396e-01,2.840706e-11,1.953125e-05,0.0778
362,4.021666e-02,9.208859e-01,2.655305e-11,1.953125e-05,0.0781
363,4.009733e-02,9.198357e-01,2.482273e-11,1.953125e-05,0.0781
364,3.997837e-02,9.187871e-01,2.320768e-11,1.953125e-05,0.0809
365,3.985989e-02,9.177386e-01,2.170004e-11,1.953125e-05,0.0785
366,3.974181e-02,9.166904e-01,2.029251e-11,1.953125e-05,0.0777
367,3.962411e-02,9.156424e-01,1.897830e-11,1.953125e-05,0.0781
368,3.950676e-02,9.145945e-01,1.775110e-11,1.953125e-05,0.0852
369,3.938982e-02,9.135423e-01,1.660501e-11,1.953125e-05,0.0791
370,3.927350e-02,9.124580e-01,1.553447e-11,1.953125e-05,0.0792
371,3.915755e-02,9.113745e-01,1.453441e-11,1.953125e-05,0.0780
372,3.904215e-02,9.103082e-01,1.360009e-11,1.953125e-05,0.0799
373,3.892713e-02,9.092448e-01,1.272710e-11,1.953125e-05,0.0803
374,3.881246e-02,9.081817e-01,1.191134e-11,1.953125e-05,0.0791
375,3.869814e-02,9.071190e-01,1.114897e-11,1.953125e-05,0.0803
376,3.858418e-02,9.060565e-01,1.043643e-11,1.953125e-05,0.0840
377,3.847058e-02,9.049944e-01,9.770408e-12,1.953125e-05,0.0909
378,3.835732e-02,9.039327e-01,9.147796e-12,1.953125e-05,0.0792
379,3.824409e-02,9.028656e-01,8.565709e-12,1.953125e-05,0.0783
380,3.813017e-02,9.017988e-01,8.021480e-12,1.953125e-05,0.0782
381,3.801698e-02,9.007400e-01,7.512595e-12,1.953125e-05,0.0915
382,3.790429e-02,8.996916e-01,7.036710e-12,1.953125e-05,0.0799
383,3.779178e-02,8.986482e-01,6.591640e-12,1.953125e-05,0.0803
384,3.767950e-02,8.975948e-01,6.175350e-12,1.953125e-05,0.0804
385,3.756733e-02,8.965382e-01,5.785939e-12,1.953125e-05,0.0789
386,3.745550e-02,8.954813e-01,5.421635e-12,1.953125e-05,0.0786
387,3.734418e-02,8.944277e-01,5.080785e-12,1.953125e-05,0.0923
388,3.723336e-02,8.933825e-01,4.761849e-12,1.953125e-05,0.0780
389,3.712331e-02,8.923479e-01,4.463379e-12,1.953125e-05,0.0962
390,3.701424e-02,8.913267e-01,4.184016e-12,1.953125e-05,0.0785
391,3.690553e-02,8.903059e-01,3.922511e-12,1.953125e-05,0.0777
392,3.679716e-02,8.892854e-01,3.677700e-12,1.953125e-05,0.0781
393,3.668907e-02,8.882693e-01,3.448496e-12,1.953125e-05,0.0774
394,3.658080e-02,8.872884e-01,3.233898e-12,1.953125e-05,0.0775
395,3.647296e-02,8.863176e-01,3.032951e-12,1.953125e-05,0.0773
396,3.636548e-02,8.853489e-01,2.844769e-12,1.953125e-05,0.0779
397,3.625835e-02,8.843797e-01,2.668522e-12,1.953125e-05,0.0812
398,3.615157e-02,8.834101e-01,2.503438e-12,1.953125e-05,0.0803
399,3.604520e-02,8.824433e-01,2.348794e-12,1.953125e-05,0.0797
400,3.593927e-02,8.814811e-01,2.203916e-12,1.953125e-05,0.0784
401,3.583295e-02,8.805967e-01,2.068189e-12,1.953125e-05,0.0777
402,3.572605e-02,8.798117e-01,1.941044e-12,1.953125e-05,0.0777
403,3.561952e-02,8.790258e-01,1.821923e-12,1.953125e-05,0.0776
404,3.551340e-02,8.782362e-01,1.710306e-12,1.953125e-05,0.0786
405,3.540775e-02,8.774442e-01,1.605708e-12,1.953125e-05,0.0791
406,3.530260e-02,8.766513e-01,1.507676e-12,1.953125e-05,0.0789
407,3.519781e-02,8.758603e-01,1.415787e-12,1.953125e-05,0.0797
408,3.509339e-02,8.750672e-01,1.329645e-12,1.953125e-05,0.0784
409,3.498937e-02,8.742705e-01,1.248882e-12,1.953125e-05,0.0769
410,3.488573e-02,8.734704e-01,1.173153e-12,1.953125e-05,0.0781
411,3.478248e-02,8.726669e-01,1.102136e-12,1.953125e-05,0.0793
412,3.467962e-02,8.718600e-01,1.035530e-12,1.953125e-05,0.0787
413,3.457713e-02,8.710499e-01,9.730544e-13,1.953125e-05,0.0821
414,3.447502e-02,8.702390e-01,9.144458e-13,1.953125e-05,0.0782
415,3.437329e-02,8.694252e-01,8.594589e-13,1.953125e-05,0.0784
416,3.427194e-02,8.686082e-01,8.078641e-13,1.953125e-05,0.0792
417,3.417095e-02,8.677882e-01,7.594467e-13,1.953125e-05,0.0783
418,3.407035e-02,8.669651e-01,7.140059e-13,1.953125e-05,0.0782
419,3.397011e-02,8.661391e-01,6.713541e-13,1.953125e-05,0.0778
420,3.387024e-02,8.653102e-01,6.313157e-13,1.953125e-05,0.0777
421,3.377074e-02,8.644782e-01,5.937264e-13,1.953125e-05,0.0771
422,3.367162e-02,8.636433e-01,5.584325e-13,1.953125e-05,0.0798
423,3.357287e-02,8.628057e-01,5.252905e-13,1.953125e-05,0.0787
424,3.347447e-02,8.619654e-01,4.941656e-13,1.953125e-05,0.0790
425,3.337643e-02,8.611224e-01,4.649319e-13,1.953125e-05,0.0783
426,3.327875e-02,8.602768e-01,4.374718e-13,1.953125e-05,0.0783
427,3.318143e-02,8.594284e-01,4.116747e-13,1.953125e-05,0.0787
428,3.308444e-02,8.585771e-01,3.874375e-13,1.953125e-05,0.0818
429,3.298774e-02,8.577219e-01,3.646635e-13,1.953125e-05,0.0790
430,3.289140e-02,8.568643e-01,3.432620e-13,1.953125e-05,0.0778
431,3.279540e-02,8.560044e-01,3.231483e-13,1.953125e-05,0.0783
432,3.269973e-02,8.551415e-01,3.042429e-13,1.953125e-05,0.0780
433,3.260407e-02,8.542833e-01,2.864704e-13,1.953125e-05,0.0791
434,3.250885e-02,8.534272e-01,2.697609e-13,1.953125e-05,0.0790
435,3.241397e-02,8.525688e-01,2.540494e-13,1.953125e-05,0.0808
436,3.231943e-02,8.517083e-01,2.392748e-13,1.953125e-05,0.0797
437,3.222524e-02,8.508465e-01,2.253799e-13,1.953125e-05,0.0789
438,3.213140e-02,8.499826e-01,2.123112e-13,1.953125e-05,0.0784
439,3.203823e-02,8.491559e-01,2.000184e-13,1.953125e-05,0.0782
440,3.194550e-02,8.483383e-01,1.884546e-13,1.953125e-05,0.0833
441,3.185312e-02,8.475184e-01,1.775753e-13,1.953125e-05,0.0805
442,3.176112e-02,8.467064e-01,1.673391e-13,1.953125e-05,0.0779
443,3.166947e-02,8.458952e-01,1.577070e-13,1.953125e-05,0.0782
444,3.157809e-02,8.450836e-01,1.486425e-13,1.953125e-05,0.0830
445,3.148697e-02,8.442683e-01,1.401113e-13,1.953125e-05,0.0802
446,3.139619e-02,8.434503e-01,1.320813e-13,1.953125e-05,0.0804
447,3.130571e-02,8.426322e-01,1.245224e-13,1.953125e-05,0.0789
448,3.121556e-02,8.418128e-01,1.174062e-13,1.953125e-05,0.0803
449,3.112573e-02,8.409909e-01,1.107063e-13,1.953125e-05,0.0800
450,3.103623e-02,8.401666e-01,1.043977e-13,1.953125e-05,0.0817
451,3.094704e-02,8.393399e-01,9.845707e-14,1.953125e-05,0.0817
452,3.085818e-02,8.385108e-01,9.286237e-14,1.953125e-05,0.0797
453,3.076963e-02,8.376795e-01,8.759300e-14,1.953125e-05,0.0813
454,3.068140e-02,8.368459e-01,8.262962e-14,1.953125e-05,0.0796
455,3.059349e-02,8.360101e-01,7.795404e-14,1.953125e-05,0.0798
456,3.050589e-02,8.351722e-01,7.354918e-14,1.953125e-05,0.0789
457,3.041860e-02,8.343321e-01,6.939901e-14,1.953125e-05,0.0784
458,3.033163e-02,8.334900e-01,6.548845e-14,1.953125e-05,0.0847
459,3.024496e-02,8.326458e-01,6.180335e-14,1.953125e-05,0.0842
460,3.015861e-02,8.317999e-01,5.833042e-14,1.953125e-05,0.0826
461,3.007257e-02,8.309520e-01,5.505715e-14,1.953125e-05,0.0994
462,2.998685e-02,8.301023e-01,5.197180e-14,1.953125e-05,0.0811
463,2.990171e-02,8.292663e-01,4.906330e-14,1.953125e-05,0.0838
464,2.981693e-02,8.284312e-01,4.632127e-14,1.953125e-05,0.0790
465,2.973244e-02,8.275943e-01,4.373597e-14,1.953125e-05,0.0777
466,2.964825e-02,8.267555e-01,4.129823e-14,1.953125e-05,0.0783
467,2.956434e-02,8.259148e-01,3.899945e-14,1.953125e-05,0.0773
468,2.948065e-02,8.250722e-01,3.683153e-14,1.953125e-05,0.0777
469,2.939727e-02,8.242290e-01,3.478684e-14,1.953125e-05,0.0776
470,2.931418e-02,8.233842e-01,3.285823e-14,1.953125e-05,0.0784
471,2.923124e-02,8.225347e-01,3.103896e-14,1.953125e-05,0.0788
472,2.914703e-02,8.215876e-01,2.932266e-14,1.953125e-05,0.0784
473,2.906303e-02,8.206344e-01,2.770336e-14,1.953125e-05,0.0787
474,2.897932e-02,8.196807e-01,2.617547e-14,1.953125e-05,0.0793
475,2.889589e-02,8.187265e-01,2.473372e-14,1.953125e-05,0.0785
476,2.881267e-02,8.177690e-01,2.337315e-14,1.953125e-05,0.0785
477,2.872973e-02,8.168102e-01,2.208909e-14,1.953125e-05,0.0793
478,2.864707e-02,8.158509e-01,2.087714e-14,1.953125e-05,0.0788
479,2.856470e-02,8.148912e-01,1.973317e-14,1.953125e-05,0.0781
480,2.848263e-02,8.139315e-01,1.865329e-14,1.953125e-05,0.0786
481,2.840085e-02,8.129713e-01,1.763382e-14,1.953125e-05,0.0793
482,2.831935e-02,8.120107e-01,1.667132e-14,1.953125e-05,0.0787
483,2.823813e-02,8.110497e-01,1.576253e-14,1.953125e-05,0.0788
484,2.815721e-02,8.100901e-01,1.490439e-14,1.953125e-05,0.0855
485,2.807652e-02,8.091310e-01,1.409401e-14,1.953125e-05,0.0786
486,2.799588e-02,8.082457e-01,1.332873e-14,1.953125e-05,0.0828
487,2.791538e-02,8.074134e-01,1.260600e-14,1.953125e-05,0.0789
488,2.783521e-02,8.065843e-01,1.192340e-14,1.953125e-05,0.0777
489,2.775575e-02,8.057605e-01,1.127863e-14,1.953125e-05,0.0791
490,2.767669e-02,8.049364e-01,1.066957e-14,1.953125e-05,0.0789
491,2.759793e-02,8.041098e-01,1.009417e-14,1.953125e-05,0.1009
492,2.751946e-02,8.032810e-01,9.550546e-15,1.953125e-05,0.0846
493,2.744127e-02,8.024500e-01,9.036891e-15,1.953125e-05,0.0783
494,2.736337e-02,8.016169e-01,8.551517e-15,1.953125e-05,0.0850
495,2.728576e-02,8.007842e-01,8.092830e-15,1.953125e-05,0.0807
496,2.720844e-02,7.999546e-01,7.659325e-15,1.953125e-05,0.0801
497,2.713140e-02,7.991228e-01,7.249590e-15,1.953125e-05,0.0780
498,2.705465e-02,7.982890e-01,6.862289e-15,1.953125e-05,0.0793
499,2.697819e-02,7.974585e-01,6.496168e-15,1.953125e-05,0.0783
500,2.690202e-02,7.966258e-01,6.150039e-15,1.953125e-05,0.0781


==> Data/it_history_H2.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,wall_clock_s
1,8.228435e-01,1.036925e-01,5.965188e-01,2.500000e-01,0.0619
2,6.057229e-01,1.197773e-02,6.162770e-01,2.500000e-01,0.0582
3,5.353062e-01,9.971742e-03,6.252738e-01,2.500000e-01,0.0625
4,4.687401e-01,8.935159e-03,6.352133e-01,2.500000e-01,0.0617
5,4.152650e-01,8.623726e-03,6.173165e-01,2.500000e-01,0.0587
6,3.688611e-01,8.231672e-03,5.947400e-01,2.500000e-01,0.0575
7,3.295699e-01,7.656454e-03,5.736841e-01,2.500000e-01,0.0577
8,2.952173e-01,7.096975e-03,5.540718e-01,2.500000e-01,0.0587
9,2.674034e-01,6.620361e-03,5.353115e-01,2.500000e-01,0.0589
10,2.427002e-01,6.183533e-03,5.177046e-01,2.500000e-01,0.0599
11,2.226480e-01,5.765282e-03,5.008545e-01,2.500000e-01,0.0594
12,2.054719e-01,5.412950e-03,4.848810e-01,2.500000e-01,0.0595
13,1.905080e-01,5.091138e-03,4.697070e-01,2.500000e-01,0.0594
14,1.773742e-01,4.804513e-03,4.553029e-01,2.500000e-01,0.0597
15,1.657712e-01,4.550076e-03,4.416388e-01,2.500000e-01,0.0589
16,1.553911e-01,4.320534e-03,4.286682e-01,2.500000e-01,0.0587
17,1.459549e-01,4.167728e-03,4.164444e-01,2.500000e-01,0.0594
18,1.377096e-01,3.988877e-03,4.047935e-01,2.500000e-01,0.0587
19,1.303064e-01,3.847855e-03,3.937017e-01,2.500000e-01,0.0623
20,1.236155e-01,3.730559e-03,3.831306e-01,2.500000e-01,0.0587
21,1.174033e-01,3.669699e-03,3.731113e-01,2.500000e-01,0.0592
22,1.117876e-01,3.565564e-03,3.635265e-01,2.500000e-01,0.0590
23,1.066276e-01,3.499130e-03,3.543791e-01,2.500000e-01,0.0596
24,1.018684e-01,3.427797e-03,3.456233e-01,2.500000e-01,0.0611
25,9.741000e-02,3.361917e-03,3.372383e-01,2.500000e-01,0.0607
26,9.323371e-02,3.302527e-03,3.292094e-01,2.500000e-01,0.0589
27,8.932897e-02,3.254067e-03,3.215260e-01,2.500000e-01,0.0587
28,8.565112e-02,3.200969e-03,3.141634e-01,2.500000e-01,0.0591
29,8.216234e-02,3.145035e-03,3.071002e-01,2.500000e-01,0.0595
30,7.883382e-02,3.093236e-03,3.003274e-01,2.500000e-01,0.0620
31,7.564771e-02,3.059256e-03,2.938544e-01,2.500000e-01,0.0608
32,7.249586e-02,3.068310e-03,2.877094e-01,2.500000e-01,0.0596
33,6.963881e-02,3.004671e-03,2.818050e-01,2.500000e-01,0.0608
34,6.687358e-02,2.969411e-03,2.761479e-01,2.500000e-01,0.0591
35,6.427897e-02,2.922005e-03,2.707134e-01,2.500000e-01,0.0595
36,6.180309e-02,2.887567e-03,2.655019e-01,2.500000e-01,0.0584
37,5.943182e-02,2.850369e-03,2.605063e-01,2.500000e-01,0.0590
38,5.716335e-02,2.807660e-03,2.557086e-01,2.500000e-01,0.0595
39,5.499886e-02,2.771968e-03,2.511067e-01,2.500000e-01,0.0585
40,5.294005e-02,2.732762e-03,2.466875e-01,2.500000e-01,0.0588
41,5.094820e-02,2.688379e-03,2.424433e-01,2.500000e-01,0.0592
42,4.901066e-02,2.651306e-03,2.383726e-01,2.500000e-01,0.0650
43,4.711640e-02,2.639941e-03,2.344853e-01,2.500000e-01,0.0593
44,4.533966e-02,2.577928e-03,2.307355e-01,2.500000e-01,0.0595
45,4.362022e-02,2.551614e-03,2.271381e-01,2.500000e-01,0.0589
46,4.200227e-02,2.519894e-03,2.236784e-01,2.500000e-01,0.0587
47,4.048274e-02,2.485766e-03,2.203465e-01,2.500000e-01,0.0607
48,3.902753e-02,2.457756e-03,2.171404e-01,2.500000e-01,0.0597
49,3.765383e-02,2.430285e-03,2.140555e-01,2.500000e-01,0.0596
50,3.633564e-02,2.387028e-03,2.110809e-01,2.500000e-01,0.0593
51,3.506021e-02,2.357040e-03,2.082177e-01,2.500000e-01,0.0593
52,3.381365e-02,2.325498e-03,2.054617e-01,2.500000e-01,0.0603
53,3.258819e-02,2.290260e-03,2.028073e-01,2.500000e-01,0.0594
54,3.139358e-02,2.247707e-03,2.002452e-01,2.500000e-01,0.0590
55,3.024243e-02,2.210073e-03,1.977759e-01,2.500000e-01,0.0584
56,2.912779e-02,2.177117e-03,1.953979e-01,2.500000e-01,0.0580
57,2.803317e-02,2.142504e-03,1.931072e-01,2.500000e-01,0.0591
58,2.697653e-02,2.106376e-03,1.908997e-01,2.500000e-01,0.0592
59,2.595447e-02,2.072564e-03,1.887733e-01,2.500000e-01,0.0596
60,2.497507e-02,2.039466e-03,1.867240e-01,2.500000e-01,0.0589
61,2.402273e-02,2.002717e-03,1.847475e-01,2.500000e-01,0.0596
62,2.310431e-02,1.968692e-03,1.828419e-01,2.500000e-01,0.0587
63,2.222009e-02,1.934726e-03,1.810047e-01,2.500000e-01,0.0585
64,2.136044e-02,1.900687e-03,1.792340e-01,2.500000e-01,0.0592
65,2.053278e-02,1.870902e-03,1.775283e-01,2.500000e-01,0.0608
66,1.973374e-02,1.839233e-03,1.758824e-01,2.500000e-01,0.0595
67,1.897000e-02,1.805191e-03,1.742938e-01,2.500000e-01,0.0590
68,1.825065e-02,1.772043e-03,1.727591e-01,2.500000e-01,0.0591
69,1.755720e-02,1.749522e-03,1.712806e-01,2.500000e-01,0.0587
70,1.689574e-02,1.718791e-03,1.698517e-01,2.500000e-01,0.0591
71,1.625978e-02,1.688398e-03,1.684697e-01,2.500000e-01,0.0592
72,1.565143e-02,1.660761e-03,1.671325e-01,2.500000e-01,0.0624
73,1.506911e-02,1.627673e-03,1.658370e-01,2.500000e-01,0.0584
74,1.449998e-02,1.594960e-03,1.645820e-01,2.500000e-01,0.0587
75,1.395417e-02,1.564373e-03,1.633668e-01,2.500000e-01,0.0590
76,1.342684e-02,1.528664e-03,1.621879e-01,2.500000e-01,0.0584
77,1.291516e-02,1.501540e-03,1.610483e-01,2.500000e-01,0.0626
78,1.242637e-02,1.472194e-03,1.599459e-01,2.500000e-01,0.0638
79,1.195737e-02,1.443694e-03,1.588795e-01,2.500000e-01,0.0586
80,1.150985e-02,1.413178e-03,1.578466e-01,2.500000e-01,0.0589
81,1.108009e-02,1.387320e-03,1.568478e-01,2.500000e-01,0.0617
82,1.067275e-02,1.362071e-03,1.558824e-01,2.500000e-01,0.0583
83,1.027948e-02,1.333144e-03,1.549482e-01,2.500000e-01,0.0582
84,9.901791e-03,1.307203e-03,1.540450e-01,2.500000e-01,0.0589
85,9.539875e-03,1.281423e-03,1.531706e-01,2.500000e-01,0.0596
86,9.190136e-03,1.255748e-03,1.523243e-01,2.500000e-01,0.0645
87,8.853050e-03,1.230360e-03,1.515054e-01,2.500000e-01,0.0595
88,8.529350e-03,1.204206e-03,1.507127e-01,2.500000e-01,0.0595
89,8.217440e-03,1.178659e-03,1.499453e-01,2.500000e-01,0.0581
90,7.915441e-03,1.159423e-03,1.492040e-01,2.500000e-01,0.0591
91,7.628459e-03,1.134716e-03,1.484853e-01,2.500000e-01,0.0590
92,7.352476e-03,1.111077e-03,1.477889e-01,2.500000e-01,0.0590
93,7.087685e-03,1.087995e-03,1.471145e-01,2.500000e-01,0.0591
94,6.833609e-03,1.065453e-03,1.464615e-01,2.500000e-01,0.0599
95,6.588349e-03,1.042627e-03,1.458297e-01,2.500000e-01,0.0596
96,6.352341e-03,1.022067e-03,1.452190e-01,2.500000e-01,0.0621
97,6.127845e-03,1.000830e-03,1.446283e-01,2.500000e-01,0.0605
98,5.911072e-03,9.800220e-04,1.440568e-01,2.500000e-01,0.0644
99,5.701780e-03,9.585281e-04,1.435039e-01,2.500000e-01,0.0596
100,5.501077e-03,9.379558e-04,1.429694e-01,2.500000e-01,0.0594
101,5.308858e-03,9.178697e-04,1.424528e-01,2.500000e-01,0.0664
102,5.124813e-03,8.983589e-04,1.419538e-01,2.500000e-01,0.0588
103,4.948890e-03,8.794287e-04,1.414717e-01,2.500000e-01,0.0589
104,4.780348e-03,8.610730e-04,1.410061e-01,2.500000e-01,0.0588
105,4.617721e-03,8.426186e-04,1.405560e-01,2.500000e-01,0.0587
106,4.458332e-03,8.258325e-04,1.401222e-01,2.500000e-01,0.0664
107,4.305414e-03,8.084587e-04,1.397038e-01,2.500000e-01,0.0588
108,4.159181e-03,7.916973e-04,1.393004e-01,2.500000e-01,0.0582
109,4.019261e-03,7.754351e-04,1.389114e-01,2.500000e-01,0.0590
110,3.885261e-03,7.585437e-04,1.385360e-01,2.500000e-01,0.0607
111,3.756925e-03,7.426578e-04,1.381740e-01,2.500000e-01,0.0595
112,3.634224e-03,7.273558e-04,1.378249e-01,2.500000e-01,0.0586
113,3.517130e-03,7.119818e-04,1.369556e-01,2.500000e-01,0.0609
114,3.404692e-03,6.970616e-04,1.360037e-01,2.500000e-01,0.0593
115,3.297053e-03,6.829514e-04,1.350776e-01,2.500000e-01,0.0581
116,3.193192e-03,6.676621e-04,1.341763e-01,2.500000e-01,0.0588
117,3.093180e-03,6.538374e-04,1.332991e-01,2.500000e-01,0.0648
118,2.997672e-03,6.409600e-04,1.324454e-01,2.500000e-01,0.0597
119,2.906795e-03,6.274072e-04,1.316147e-01,2.500000e-01,0.0589
120,2.820494e-03,6.146657e-04,1.308063e-01,2.500000e-01,0.0585
121,2.738156e-03,6.013925e-04,1.300196e-01,2.500000e-01,0.0588
122,2.657138e-03,5.875702e-04,1.292542e-01,2.500000e-01,0.0590
123,2.579577e-03,5.750317e-04,1.285096e-01,2.500000e-01,0.0587
124,2.505784e-03,5.624555e-04,1.277852e-01,2.500000e-01,0.0600
125,2.435329e-03,5.504783e-04,1.270804e-01,2.500000e-01,0.0583
126,2.368381e-03,5.391534e-04,1.263945e-01,2.500000e-01,0.0588
127,2.304815e-03,5.299470e-04,1.257273e-01,2.500000e-01,0.0594
128,2.245185e-03,5.250405e-04,1.250790e-01,2.500000e-01,0.0633
129,2.190257e-03,5.125537e-04,1.244475e-01,2.500000e-01,0.0598
130,2.137139e-03,5.030607e-04,1.238324e-01,2.500000e-01,0.0587
131,2.086788e-03,4.925242e-04,1.232327e-01,2.500000e-01,0.0600
132,2.038728e-03,4.819283e-04,1.226477e-01,2.500000e-01,0.0591
133,1.992652e-03,4.724929e-04,1.220771e-01,2.500000e-01,0.0599
134,1.948761e-03,4.630494e-04,1.215200e-01,2.500000e-01,0.0597
135,1.906796e-03,4.541402e-04,1.209762e-01,2.500000e-01,0.0627
136,1.866779e-03,4.453800e-04,1.204453e-01,2.500000e-01,0.0585
137,1.828591e-03,4.367962e-04,1.199270e-01,2.500000e-01,0.0601
138,1.792133e-03,4.283590e-04,1.194209e-01,2.500000e-01,0.0596
139,1.757421e-03,4.202693e-04,1.189267e-01,2.500000e-01,0.0600
140,1.724353e-03,4.122494e-04,1.184442e-01,2.500000e-01,0.0590
141,1.692295e-03,4.040478e-04,1.179731e-01,2.500000e-01,0.0589
142,1.661584e-03,3.963121e-04,1.175132e-01,2.500000e-01,0.0598
143,1.632312e-03,3.887044e-04,1.170641e-01,2.500000e-01,0.0594
144,1.604420e-03,3.814661e-04,1.166258e-01,2.500000e-01,0.0594
145,1.577883e-03,3.742417e-04,1.161978e-01,2.500000e-01,0.0600
146,1.552595e-03,3.670578e-04,1.157797e-01,2.500000e-01,0.0598
147,1.528352e-03,3.605054e-04,1.153713e-01,2.500000e-01,0.0584
148,1.505290e-03,3.537982e-04,1.149721e-01,2.500000e-01,0.0603
149,1.483297e-03,3.471662e-04,1.145820e-01,2.500000e-01,0.0596
150,1.462260e-03,3.408921e-04,1.142007e-01,2.500000e-01,0.0599
151,1.442260e-03,3.347152e-04,1.138280e-01,2.500000e-01,0.0604
152,1.423216e-03,3.287040e-04,1.134638e-01,2.500000e-01,0.0585
153,1.405047e-03,3.228001e-04,1.131078e-01,2.500000e-01,0.0590
154,1.387770e-03,3.171095e-04,1.127598e-01,2.500000e-01,0.0595
155,1.371315e-03,3.115417e-04,1.124194e-01,2.500000e-01,0.0587
156,1.355608e-03,3.060926e-04,1.120867e-01,2.500000e-01,0.0601
157,1.340609e-03,3.007639e-04,1.117613e-01,2.500000e-01,0.0617
158,1.326339e-03,2.953714e-04,1.114431e-01,2.500000e-01,0.0600
159,1.312703e-03,2.902214e-04,1.111319e-01,2.500000e-01,0.0592
160,1.299744e-03,2.854707e-04,1.108276e-01,2.500000e-01,0.0579
161,1.287616e-03,2.813536e-04,1.105300e-01,2.500000e-01,0.0605
162,1.276120e-03,2.766508e-04,1.102386e-01,2.500000e-01,0.0592
163,1.265058e-03,2.722509e-04,1.099534e-01,2.500000e-01,0.0585
164,1.254461e-03,2.678829e-04,1.096742e-01,2.500000e-01,0.0591
165,1.244288e-03,2.636416e-04,1.094008e-01,2.500000e-01,0.0606
166,1.234509e-03,2.597790e-04,1.091331e-01,2.500000e-01,0.0596
167,1.225166e-03,2.555484e-04,1.088709e-01,2.500000e-01,0.0673
168,1.216227e-03,2.512872e-04,1.086140e-01,2.500000e-01,0.0599
169,1.207598e-03,2.474529e-04,1.083625e-01,2.500000e-01,0.0589
170,1.199351e-03,2.436108e-04,1.081161e-01,2.500000e-01,0.0588
171,1.191397e-03,2.400068e-04,1.078748e-01,2.500000e-01,0.0583
172,1.183789e-03,2.363467e-04,1.076384e-01,2.500000e-01,0.0597
173,1.176486e-03,2.328045e-04,1.074069e-01,2.500000e-01,0.0591
174,1.169471e-03,2.292882e-04,1.071800e-01,2.500000e-01,0.0608
175,1.162612e-03,2.256442e-04,1.069578e-01,2.500000e-01,0.0617
176,1.155869e-03,2.222339e-04,1.067404e-01,2.500000e-01,0.0599
177,1.149397e-03,2.188917e-04,1.065275e-01,2.500000e-01,0.0595
178,1.143184e-03,2.156830e-04,1.063192e-01,2.500000e-01,0.0605
179,1.137260e-03,2.128667e-04,1.061151e-01,2.500000e-01,0.0594
180,1.131676e-03,2.097575e-04,1.059152e-01,2.500000e-01,0.0600
181,1.126305e-03,2.068370e-04,1.057193e-01,2.500000e-01,0.0600
182,1.121162e-03,2.039711e-04,1.055274e-01,2.500000e-01,0.0598
183,1.116202e-03,2.012981e-04,1.053393e-01,2.500000e-01,0.0754
184,1.111448e-03,1.986253e-04,1.051550e-01,2.500000e-01,0.0601


==> Data/it_history_H3.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,wall_clock_s
1,8.228435e-01,1.007659e-01,5.400952e-01,4.000000e-01,0.0794
2,6.230210e-01,6.479605e-02,6.310570e-01,4.000000e-01,0.0783
3,6.816739e-01,4.368212e-02,5.816617e-01,4.000000e-01,0.0787
4,5.523901e-01,3.064610e-02,6.309538e-01,4.000000e-01,0.0798
5,5.562622e-01,2.408515e-02,6.080093e-01,4.000000e-01,0.0782
6,4.720607e-01,1.627277e-02,6.376714e-01,4.000000e-01,0.0772
7,4.601987e-01,1.382272e-02,6.257505e-01,4.000000e-01,0.0780
8,4.049196e-01,8.966225e-03,6.264786e-01,4.000000e-01,0.0788
9,3.893206e-01,8.390526e-03,6.118369e-01,4.000000e-01,0.0820
10,3.493613e-01,6.204081e-03,6.096723e-01,4.000000e-01,0.0892
11,3.365615e-01,6.481331e-03,5.972031e-01,4.000000e-01,0.0774
12,3.042727e-01,5.992611e-03,5.954111e-01,4.000000e-01,0.0775
13,2.982046e-01,6.064870e-03,5.834163e-01,4.000000e-01,0.0773
14,2.727930e-01,5.464938e-03,5.815083e-01,4.000000e-01,0.0777
15,2.674795e-01,4.817181e-03,5.710425e-01,4.000000e-01,0.0778
16,2.496285e-01,3.976258e-03,5.678497e-01,4.000000e-01,0.0780
17,2.440715e-01,3.347577e-03,5.591970e-01,4.000000e-01,0.0788
18,2.314724e-01,2.787895e-03,5.549081e-01,4.000000e-01,0.0802
19,2.256789e-01,2.380863e-03,5.476498e-01,4.000000e-01,0.0783
20,2.163239e-01,2.111595e-03,5.426912e-01,4.000000e-01,0.0774
21,2.105392e-01,1.874907e-03,5.363910e-01,4.000000e-01,0.0765
22,2.032811e-01,1.768030e-03,5.312276e-01,4.000000e-01,0.0772
23,1.978989e-01,1.617041e-03,5.255295e-01,4.000000e-01,0.0776
24,1.920999e-01,1.558710e-03,5.203972e-01,4.000000e-01,0.0774
25,1.870593e-01,1.457623e-03,5.152602e-01,4.000000e-01,0.0780
26,1.822396e-01,1.411468e-03,5.103491e-01,4.000000e-01,0.0770
27,1.779770e-01,1.335235e-03,5.054538e-01,4.000000e-01,0.0766
28,1.738881e-01,1.293550e-03,5.006906e-01,4.000000e-01,0.0801
29,1.701510e-01,1.236815e-03,4.959776e-01,4.000000e-01,0.0773
30,1.665783e-01,1.209895e-03,4.914012e-01,4.000000e-01,0.0772
31,1.632844e-01,1.168429e-03,4.868752e-01,4.000000e-01,0.0777
32,1.601233e-01,1.149798e-03,4.824633e-01,4.000000e-01,0.0769
33,1.571646e-01,1.119004e-03,4.780990e-01,4.000000e-01,0.0775
34,1.542363e-01,1.120820e-03,4.738931e-01,4.000000e-01,0.0782
35,1.515573e-01,1.079987e-03,4.696861e-01,4.000000e-01,0.0768
36,1.488965e-01,1.086254e-03,4.656167e-01,4.000000e-01,0.0811
37,1.464376e-01,1.052116e-03,4.615436e-01,4.000000e-01,0.0786
38,1.439776e-01,1.061261e-03,4.575941e-01,4.000000e-01,0.0801
39,1.417028e-01,1.033840e-03,4.536457e-01,4.000000e-01,0.0788
40,1.394257e-01,1.041834e-03,4.498011e-01,4.000000e-01,0.0794
41,1.373010e-01,1.017257e-03,4.459564e-01,4.000000e-01,0.0787
42,1.351709e-01,1.023354e-03,4.421979e-01,4.000000e-01,0.0790
43,1.331417e-01,1.005623e-03,4.384510e-01,4.000000e-01,0.0793
44,1.311126e-01,1.009833e-03,4.347818e-01,4.000000e-01,0.0776
45,1.291624e-01,9.958911e-04,4.311326e-01,4.000000e-01,0.0771
46,1.272159e-01,9.979896e-04,4.275497e-01,4.000000e-01,0.0841
47,1.253302e-01,9.866358e-04,4.239909e-01,4.000000e-01,0.0847
48,1.234379e-01,9.865081e-04,4.204898e-01,4.000000e-01,0.0903
49,1.215961e-01,9.784678e-04,4.170214e-01,4.000000e-01,0.0785
50,1.197662e-01,9.761769e-04,4.136015e-01,4.000000e-01,0.0780
51,1.179693e-01,9.684282e-04,4.102157e-01,4.000000e-01,0.0778
52,1.161873e-01,9.663079e-04,4.068790e-01,4.000000e-01,0.0778
53,1.144416e-01,9.597826e-04,4.035789e-01,4.000000e-01,0.0790
54,1.127008e-01,9.556911e-04,4.003198e-01,4.000000e-01,0.0777
55,1.109815e-01,9.490107e-04,3.970962e-01,4.000000e-01,0.0774
56,1.091806e-01,9.689011e-04,3.939794e-01,4.000000e-01,0.0772
57,1.074899e-01,9.452252e-04,3.908587e-01,4.000000e-01,0.0782
58,1.057608e-01,9.630222e-04,3.878365e-01,4.000000e-01,0.0793
59,1.041478e-01,9.376162e-04,3.848054e-01,4.000000e-01,0.0791
60,1.024819e-01,9.565938e-04,3.818737e-01,4.000000e-01,0.0774
61,1.009344e-01,9.292491e-04,3.789283e-01,4.000000e-01,0.0778
62,9.934148e-02,9.513813e-04,3.760863e-01,4.000000e-01,0.0777
63,9.786851e-02,9.196370e-04,3.732211e-01,4.000000e-01,0.0780
64,9.631151e-02,9.432599e-04,3.704616e-01,4.000000e-01,0.0791
65,9.487811e-02,9.094883e-04,3.676706e-01,4.000000e-01,0.0780
66,9.335672e-02,9.348484e-04,3.649850e-01,4.000000e-01,0.0772
67,9.195796e-02,8.998975e-04,3.622660e-01,4.000000e-01,0.0902
68,9.046827e-02,9.267903e-04,3.596578e-01,4.000000e-01,0.0778
69,8.910736e-02,8.904388e-04,3.570146e-01,4.000000e-01,0.0780
70,8.764475e-02,9.191047e-04,3.544818e-01,4.000000e-01,0.0767
71,8.631841e-02,8.808628e-04,3.519104e-01,4.000000e-01,0.0775
72,8.489576e-02,9.126704e-04,3.494547e-01,4.000000e-01,0.0776
73,8.360195e-02,8.712228e-04,3.469543e-01,4.000000e-01,0.0772
74,8.222573e-02,9.076978e-04,3.445774e-01,4.000000e-01,0.0777
75,8.101028e-02,8.626914e-04,3.421557e-01,4.000000e-01,0.0799
76,7.969611e-02,9.068230e-04,3.398666e-01,4.000000e-01,0.0777
77,7.853837e-02,8.485929e-04,3.375053e-01,4.000000e-01,0.0782
78,7.724138e-02,9.032635e-04,3.352936e-01,4.000000e-01,0.0773
79,7.613868e-02,8.334147e-04,3.329837e-01,4.000000e-01,0.0788
80,7.485719e-02,8.998834e-04,3.308490e-01,4.000000e-01,0.0779
81,7.379892e-02,8.181928e-04,3.285935e-01,4.000000e-01,0.0777
82,7.252808e-02,8.957838e-04,3.265323e-01,4.000000e-01,0.0777
83,7.151584e-02,8.011092e-04,3.243229e-01,4.000000e-01,0.0775
84,7.025059e-02,8.939414e-04,3.223371e-01,4.000000e-01,0.0784
85,6.929872e-02,7.875971e-04,3.201833e-01,4.000000e-01,0.0773
86,6.805874e-02,8.975479e-04,3.182838e-01,4.000000e-01,0.0779
87,6.716058e-02,7.755758e-04,3.161937e-01,4.000000e-01,0.0784
88,6.591034e-02,9.179960e-04,3.144030e-01,4.000000e-01,0.0789
89,6.512628e-02,7.509350e-04,3.123317e-01,4.000000e-01,0.0779
90,6.383635e-02,9.483303e-04,3.106558e-01,4.000000e-01,0.0783
91,6.316485e-02,7.270009e-04,3.085811e-01,4.000000e-01,0.0789
92,6.179314e-02,1.005642e-03,3.070420e-01,4.000000e-01,0.0801
93,6.127793e-02,7.160775e-04,3.049206e-01,4.000000e-01,0.0824
94,5.976537e-02,1.117822e-03,3.035707e-01,4.000000e-01,0.0780
95,5.949694e-02,7.443951e-04,3.013681e-01,4.000000e-01,0.0793
96,5.780012e-02,1.283978e-03,3.002432e-01,4.000000e-01,0.0773
97,5.782196e-02,8.559397e-04,2.978940e-01,4.000000e-01,0.0781
98,5.583972e-02,1.544453e-03,2.970612e-01,4.000000e-01,0.0793
99,5.627924e-02,1.103706e-03,2.944798e-01,4.000000e-01,0.0768
100,5.388300e-02,1.936439e-03,2.936112e-01,4.000000e-01,0.0779
101,5.489351e-02,1.528918e-03,2.903089e-01,4.000000e-01,0.0780
102,5.190769e-02,2.492735e-03,2.894420e-01,4.000000e-01,0.0787
103,5.367454e-02,2.173083e-03,2.857747e-01,4.000000e-01,0.0778
104,4.988248e-02,3.288730e-03,2.854708e-01,4.000000e-01,0.0777
105,5.270778e-02,3.120648e-03,2.812686e-01,4.000000e-01,0.0785
106,4.776694e-02,4.435408e-03,2.817271e-01,4.000000e-01,0.0789
107,5.211378e-02,4.504142e-03,2.767416e-01,4.000000e-01,0.0838
108,4.551876e-02,6.103606e-03,2.782591e-01,4.000000e-01,0.0779
109,5.209754e-02,6.498633e-03,2.721410e-01,4.000000e-01,0.0943
110,4.312853e-02,8.483435e-03,2.751167e-01,4.000000e-01,0.0778
111,5.292439e-02,9.327191e-03,2.673900e-01,4.000000e-01,0.0805
112,4.069670e-02,1.174386e-02,2.723095e-01,4.000000e-01,0.0803
113,5.471887e-02,1.294803e-02,2.625335e-01,4.000000e-01,0.0785
114,3.853455e-02,1.558630e-02,2.696833e-01,4.000000e-01,0.0776
115,5.726940e-02,1.696539e-02,2.576696e-01,4.000000e-01,0.0774
116,3.688899e-02,1.978205e-02,2.671809e-01,4.000000e-01,0.0770
117,6.072163e-02,2.146052e-02,2.527056e-01,4.000000e-01,0.0792
118,3.590418e-02,2.458216e-02,2.648390e-01,4.000000e-01,0.0783
119,6.557876e-02,2.662779e-02,2.475687e-01,4.000000e-01,0.0772
120,3.579805e-02,2.997153e-02,2.625519e-01,4.000000e-01,0.0779
121,7.166176e-02,3.200294e-02,2.424209e-01,4.000000e-01,0.0804
122,3.660266e-02,3.499368e-02,2.599062e-01,4.000000e-01,0.0787
123,7.721513e-02,3.624301e-02,2.376140e-01,4.000000e-01,0.0778
124,3.776095e-02,3.842875e-02,2.566315e-01,4.000000e-01,0.0785
125,8.124895e-02,3.896556e-02,2.330947e-01,4.000000e-01,0.0776
126,3.879061e-02,4.056215e-02,2.529101e-01,4.000000e-01,0.0786
127,8.381431e-02,4.052501e-02,2.288282e-01,4.000000e-01,0.0779
128,3.945087e-02,4.164014e-02,2.488708e-01,4.000000e-01,0.0774
129,8.494694e-02,4.120715e-02,2.247609e-01,4.000000e-01,0.0776
130,3.968069e-02,4.198219e-02,2.446560e-01,4.000000e-01,0.0779
131,8.488621e-02,4.127706e-02,2.208677e-01,4.000000e-01,0.0779
132,3.947378e-02,4.182309e-02,2.403800e-01,4.000000e-01,0.0791
133,8.390961e-02,4.095040e-02,2.171307e-01,4.000000e-01,0.0785
134,3.892382e-02,4.138078e-02,2.361449e-01,4.000000e-01,0.0783
135,8.239201e-02,4.044537e-02,2.135233e-01,4.000000e-01,0.0789
136,3.811788e-02,4.082751e-02,2.320132e-01,4.000000e-01,0.0780
137,8.056198e-02,3.988648e-02,2.100347e-01,4.000000e-01,0.0778
138,3.714797e-02,4.024781e-02,2.280154e-01,4.000000e-01,0.0781
139,7.855599e-02,3.932504e-02,2.066667e-01,4.000000e-01,0.0779
140,3.609097e-02,3.968556e-02,2.241674e-01,4.000000e-01,0.0794
141,7.648185e-02,3.877230e-02,2.034266e-01,4.000000e-01,0.0789
142,3.496463e-02,3.911982e-02,2.204625e-01,4.000000e-01,0.0783
143,7.434713e-02,3.818676e-02,2.003270e-01,4.000000e-01,0.0774
144,3.377155e-02,3.850349e-02,2.168928e-01,4.000000e-01,0.0785
145,7.215716e-02,3.758445e-02,1.973520e-01,4.000000e-01,0.0774
146,3.257159e-02,3.790077e-02,2.134730e-01,4.000000e-01,0.0849
147,6.997963e-02,3.701680e-02,1.944931e-01,4.000000e-01,0.0776
148,3.141247e-02,3.734957e-02,2.102103e-01,4.000000e-01,0.0778
149,6.789550e-02,3.650554e-02,1.917470e-01,4.000000e-01,0.0778
150,3.030005e-02,3.686294e-02,2.071022e-01,4.000000e-01,0.0775
151,6.593364e-02,3.606144e-02,1.891050e-01,4.000000e-01,0.0803
152,2.924334e-02,3.643836e-02,2.041393e-01,4.000000e-01,0.0828
153,6.404151e-02,3.563761e-02,1.865823e-01,4.000000e-01,0.0828
154,2.822315e-02,3.600162e-02,2.013028e-01,4.000000e-01,0.0778
155,6.204534e-02,3.509928e-02,1.842197e-01,4.000000e-01,0.0778
156,2.716709e-02,3.537898e-02,1.985585e-01,4.000000e-01,0.0784
157,5.990175e-02,3.440700e-02,1.820041e-01,4.000000e-01,0.0773
158,2.608086e-02,3.462272e-02,1.959153e-01,4.000000e-01,0.0780
159,5.765090e-02,3.360612e-02,1.799229e-01,4.000000e-01,0.0786
160,2.498270e-02,3.378023e-02,1.933829e-01,4.000000e-01,0.0790
161,5.534975e-02,3.273391e-02,1.779688e-01,4.000000e-01,0.0801
162,2.388348e-02,3.287177e-02,1.909616e-01,4.000000e-01,0.0770
163,5.301757e-02,3.180702e-02,1.761340e-01,4.000000e-01,0.0793
164,2.279586e-02,3.191040e-02,1.886483e-01,4.000000e-01,0.0781
165,5.068365e-02,3.083646e-02,1.744100e-01,4.000000e-01,0.0784
166,2.172945e-02,3.092073e-02,1.864441e-01,4.000000e-01,0.0786
167,4.838042e-02,2.985227e-02,1.727857e-01,4.000000e-01,0.0788
168,2.071454e-02,2.994406e-02,1.843555e-01,4.000000e-01,0.0777
169,4.618019e-02,2.890492e-02,1.712459e-01,4.000000e-01,0.0860
170,1.975353e-02,2.901097e-02,1.823805e-01,4.000000e-01,0.0775
171,4.410317e-02,2.801296e-02,1.697818e-01,4.000000e-01,0.0771
172,1.884557e-02,2.812164e-02,1.805060e-01,4.000000e-01,0.0782
173,4.212364e-02,2.715367e-02,1.683919e-01,4.000000e-01,0.0778
174,1.799164e-02,2.727371e-02,1.787288e-01,4.000000e-01,0.0782
175,4.023621e-02,2.631564e-02,1.670789e-01,4.000000e-01,0.0795
176,1.716929e-02,2.642238e-02,1.770327e-01,4.000000e-01,0.0836
177,3.831167e-02,2.536804e-02,1.658811e-01,4.000000e-01,0.0773
178,1.634474e-02,2.538507e-02,1.753834e-01,4.000000e-01,0.0776
179,3.626986e-02,2.424764e-02,1.647909e-01,4.000000e-01,0.0784
180,1.552924e-02,2.419317e-02,1.737882e-01,4.000000e-01,0.0792
181,3.416893e-02,2.300904e-02,1.637922e-01,4.000000e-01,0.0770
182,1.473794e-02,2.288017e-02,1.722455e-01,4.000000e-01,0.0774
183,3.201145e-02,2.164438e-02,1.628863e-01,4.000000e-01,0.0767
184,1.397264e-02,2.141904e-02,1.707451e-01,4.000000e-01,0.0770
185,2.979814e-02,2.014298e-02,1.620667e-01,4.000000e-01,0.0791
186,1.325755e-02,1.986280e-02,1.693011e-01,4.000000e-01,0.0800
187,2.760899e-02,1.856065e-02,1.613249e-01,4.000000e-01,0.0780
188,1.262132e-02,1.824038e-02,1.679141e-01,4.000000e-01,0.0777
189,2.547631e-02,1.688580e-02,1.606667e-01,4.000000e-01,0.0789
190,1.206240e-02,1.653600e-02,1.665834e-01,4.000000e-01,0.0771
191,2.343244e-02,1.515109e-02,1.600782e-01,4.000000e-01,0.0785
192,1.158672e-02,1.476743e-02,1.653017e-01,4.000000e-01,0.0784
193,2.147731e-02,1.336082e-02,1.595512e-01,4.000000e-01,0.0785
194,1.120002e-02,1.295837e-02,1.640699e-01,4.000000e-01,0.0771
195,1.966731e-02,1.158716e-02,1.590584e-01,4.000000e-01,0.0775
196,1.089568e-02,1.120651e-02,1.628980e-01,4.000000e-01,0.0777
197,1.805330e-02,9.929263e-03,1.585726e-01,4.000000e-01,0.0773
198,1.064150e-02,9.607041e-03,1.617960e-01,4.000000e-01,0.0785
199,1.664739e-02,8.437125e-03,1.580842e-01,4.000000e-01,0.0782
200,1.041365e-02,8.162562e-03,1.607565e-01,4.000000e-01,0.0785
201,1.540210e-02,7.069692e-03,1.576031e-01,4.000000e-01,0.0914
202,1.022307e-02,6.848033e-03,1.597786e-01,4.000000e-01,0.0777
203,1.432902e-02,5.865553e-03,1.571138e-01,4.000000e-01,0.0780
204,1.004891e-02,5.729125e-03,1.588696e-01,4.000000e-01,0.0786
205,1.340886e-02,4.844069e-03,1.566180e-01,4.000000e-01,0.0789
206,9.880032e-03,4.771350e-03,1.580172e-01,4.000000e-01,0.0780
207,1.260674e-02,3.962507e-03,1.561211e-01,4.000000e-01,0.0813
208,9.715140e-03,3.950414e-03,1.572164e-01,4.000000e-01,0.0823
209,1.190626e-02,3.213083e-03,1.556228e-01,4.000000e-01,0.0781
210,9.546923e-03,3.257836e-03,1.564625e-01,4.000000e-01,0.0779
211,1.129240e-02,2.586675e-03,1.551228e-01,4.000000e-01,0.0796
212,9.373242e-03,2.673428e-03,1.557478e-01,4.000000e-01,0.0779
213,1.074493e-02,2.056328e-03,1.546236e-01,4.000000e-01,0.0776
214,9.193577e-03,2.182875e-03,1.550696e-01,4.000000e-01,0.0784
215,1.025594e-02,1.616908e-03,1.541255e-01,4.000000e-01,0.0779
216,9.008026e-03,1.769482e-03,1.544220e-01,4.000000e-01,0.0775
217,9.811884e-03,1.248105e-03,1.536294e-01,4.000000e-01,0.0786
218,8.817028e-03,1.427931e-03,1.538047e-01,4.000000e-01,0.0781
219,9.410306e-03,9.530789e-04,1.531342e-01,4.000000e-01,0.0786
220,8.617906e-03,1.156540e-03,1.532149e-01,4.000000e-01,0.0778
221,9.045952e-03,7.246768e-04,1.526418e-01,4.000000e-01,0.0806
222,8.412633e-03,9.443793e-04,1.526495e-01,4.000000e-01,0.0782
223,8.711670e-03,5.518189e-04,1.521552e-01,4.000000e-01,0.0778
224,8.203554e-03,7.782664e-04,1.521068e-01,4.000000e-01,0.0777
225,8.402458e-03,4.251836e-04,1.516759e-01,4.000000e-01,0.0776
226,7.992188e-03,6.501956e-04,1.515852e-01,4.000000e-01,0.0835
227,8.114941e-03,3.402898e-04,1.512039e-01,4.000000e-01,0.0777
228,7.779257e-03,5.531879e-04,1.510820e-01,4.000000e-01,0.0812
229,7.844141e-03,2.889066e-04,1.507398e-01,4.000000e-01,0.0793
230,7.564894e-03,4.804176e-04,1.505956e-01,4.000000e-01,0.0778
231,7.587070e-03,2.615220e-04,1.502849e-01,4.000000e-01,0.0798
232,7.351576e-03,4.260232e-04,1.501253e-01,4.000000e-01,0.0780
233,7.342896e-03,2.494477e-04,1.498405e-01,4.000000e-01,0.0777
234,7.142206e-03,3.843748e-04,1.496702e-01,4.000000e-01,0.0793
235,7.110785e-03,2.462147e-04,1.494066e-01,4.000000e-01,0.0777
236,6.936953e-03,3.530480e-04,1.492295e-01,4.000000e-01,0.0778
237,6.889158e-03,2.468108e-04,1.489832e-01,4.000000e-01,0.0800
238,6.736240e-03,3.292250e-04,1.488023e-01,4.000000e-01,0.0781
239,6.676027e-03,2.481548e-04,1.485702e-01,4.000000e-01,0.0793
240,6.538461e-03,3.112513e-04,1.483880e-01,4.000000e-01,0.0792
241,6.470851e-03,2.495255e-04,1.481680e-01,4.000000e-01,0.0778
242,6.346318e-03,2.967882e-04,1.479860e-01,4.000000e-01,0.0878
243,6.273649e-03,2.500753e-04,1.477765e-01,4.000000e-01,0.0789
244,6.159315e-03,2.853523e-04,1.475960e-01,4.000000e-01,0.0783
245,6.083576e-03,2.490637e-04,1.473949e-01,4.000000e-01,0.0791
246,5.976730e-03,2.769650e-04,1.472175e-01,4.000000e-01,0.0782
247,5.900466e-03,2.478283e-04,1.470242e-01,4.000000e-01,0.0790
248,5.800126e-03,2.694739e-04,1.468501e-01,4.000000e-01,0.0783
249,5.723857e-03,2.457753e-04,1.466636e-01,4.000000e-01,0.0787
250,5.628863e-03,2.633641e-04,1.464934e-01,4.000000e-01,0.0902
251,5.553672e-03,2.430447e-04,1.463131e-01,4.000000e-01,0.0790
252,5.462785e-03,2.578273e-04,1.461468e-01,4.000000e-01,0.0787
253,5.388699e-03,2.404269e-04,1.459723e-01,4.000000e-01,0.0776
254,5.302081e-03,2.523777e-04,1.458099e-01,4.000000e-01,0.0820
255,5.229671e-03,2.373446e-04,1.456408e-01,4.000000e-01,0.0780
256,5.147140e-03,2.468863e-04,1.454822e-01,4.000000e-01,0.0779
257,5.076195e-03,2.345807e-04,1.453185e-01,4.000000e-01,0.0785
258,4.997385e-03,2.418422e-04,1.451637e-01,4.000000e-01,0.0835
259,4.927562e-03,2.315930e-04,1.450052e-01,4.000000e-01,0.0801
260,4.851361e-03,2.371076e-04,1.448540e-01,4.000000e-01,0.0778
261,4.782849e-03,2.284152e-04,1.447003e-01,4.000000e-01,0.0771
262,4.709781e-03,2.324315e-04,1.445530e-01,4.000000e-01,0.0773
263,4.642999e-03,2.251750e-04,1.444040e-01,4.000000e-01,0.0767
264,4.572796e-03,2.282908e-04,1.442607e-01,4.000000e-01,0.0774
265,4.508046e-03,2.219598e-04,1.441163e-01,4.000000e-01,0.0768
266,4.440710e-03,2.238297e-04,1.439768e-01,4.000000e-01,0.0768
267,4.377310e-03,2.178377e-04,1.438366e-01,4.000000e-01,0.0783
268,4.311308e-03,2.193829e-04,1.437012e-01,4.000000e-01,0.0781
269,4.249327e-03,2.143643e-04,1.435658e-01,4.000000e-01,0.0776
270,4.185963e-03,2.154221e-04,1.434347e-01,4.000000e-01,0.0783
271,4.125964e-03,2.113733e-04,1.433044e-01,4.000000e-01,0.0780
272,4.065368e-03,2.113735e-04,1.431773e-01,4.000000e-01,0.0771
273,4.007299e-03,2.078959e-04,1.430513e-01,4.000000e-01,0.0796
274,3.948833e-03,2.079817e-04,1.429286e-01,4.000000e-01,0.0776
275,3.892862e-03,2.046925e-04,1.428069e-01,4.000000e-01,0.0782
276,3.836706e-03,2.043866e-04,1.426881e-01,4.000000e-01,0.0771
277,3.782677e-03,2.014011e-04,1.425704e-01,4.000000e-01,0.0783
278,3.728661e-03,2.008256e-04,1.424554e-01,4.000000e-01,0.0783
279,3.676482e-03,1.981513e-04,1.423417e-01,4.000000e-01,0.0770


==> Data/it_history_H4.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,wall_clock_s
1,8.228435e-01,7.840857e-01,5.439866e-01,5.000000e-02,0.1085
2,6.196148e-01,4.697178e-01,6.291518e-01,5.000000e-02,0.1055
3,6.509846e-01,3.015280e-01,5.883589e-01,5.000000e-02,0.1055
4,5.295881e-01,1.975881e-01,6.306091e-01,5.000000e-02,0.1077
5,5.206510e-01,1.551531e-01,6.145096e-01,5.000000e-02,0.1046
6,4.459830e-01,9.765342e-02,6.380601e-01,5.000000e-02,0.1039
7,4.268825e-01,8.263474e-02,6.214540e-01,5.000000e-02,0.1041
8,3.795277e-01,5.151080e-02,6.188215e-01,5.000000e-02,0.1044
9,3.611787e-01,5.302855e-02,6.062768e-01,5.000000e-02,0.1052
10,3.261485e-01,4.238949e-02,6.030165e-01,5.000000e-02,0.1039
11,3.142637e-01,4.253716e-02,5.920703e-01,5.000000e-02,0.1060
12,2.885601e-01,3.614261e-02,5.886725e-01,5.000000e-02,0.1045
13,2.794979e-01,3.274137e-02,5.793063e-01,5.000000e-02,0.1054
14,2.625198e-01,2.626706e-02,5.749825e-01,5.000000e-02,0.1065
15,2.546581e-01,2.354591e-02,5.671973e-01,5.000000e-02,0.1058
16,2.426592e-01,1.976539e-02,5.622626e-01,5.000000e-02,0.1121
17,2.355654e-01,1.800556e-02,5.555963e-01,5.000000e-02,0.1078
18,2.267855e-01,1.607580e-02,5.503700e-01,5.000000e-02,0.1092
19,2.205025e-01,1.492273e-02,5.444794e-01,5.000000e-02,0.1066
20,2.137224e-01,1.381707e-02,5.392607e-01,5.000000e-02,0.1047
21,2.081856e-01,1.292012e-02,5.338957e-01,5.000000e-02,0.1043
22,2.027301e-01,1.217906e-02,5.288612e-01,5.000000e-02,0.1050
23,1.979091e-01,1.144765e-02,5.238823e-01,5.000000e-02,0.1053
24,1.931613e-01,1.093702e-02,5.192253e-01,5.000000e-02,0.1043
25,1.890910e-01,1.021669e-02,5.145411e-01,5.000000e-02,0.1054
26,1.851681e-01,9.850457e-03,5.100742e-01,5.000000e-02,0.1058
27,1.816933e-01,9.337806e-03,5.056305e-01,5.000000e-02,0.1051
28,1.783485e-01,9.061653e-03,5.013281e-01,5.000000e-02,0.1046
29,1.752900e-01,8.678144e-03,4.970499e-01,5.000000e-02,0.1063
30,1.723479e-01,8.483140e-03,4.928884e-01,5.000000e-02,0.1052
31,1.696251e-01,8.221024e-03,4.887673e-01,5.000000e-02,0.1071
32,1.670157e-01,8.092278e-03,4.847327e-01,5.000000e-02,0.1043
33,1.645587e-01,7.909306e-03,4.807405e-01,5.000000e-02,0.1051
34,1.621253e-01,7.915461e-03,4.768715e-01,5.000000e-02,0.1051
35,1.598950e-01,7.672637e-03,4.730012e-01,5.000000e-02,0.1053
36,1.576765e-01,7.707276e-03,4.692331e-01,5.000000e-02,0.1042
37,1.556112e-01,7.531261e-03,4.654688e-01,5.000000e-02,0.1120
38,1.535479e-01,7.561809e-03,4.617850e-01,5.000000e-02,0.1058
39,1.515999e-01,7.438190e-03,4.581099e-01,5.000000e-02,0.1049
40,1.496665e-01,7.466085e-03,4.544989e-01,5.000000e-02,0.1050
41,1.478158e-01,7.368713e-03,4.508996e-01,5.000000e-02,0.1084
42,1.459686e-01,7.387262e-03,4.473535e-01,5.000000e-02,0.1049
43,1.441823e-01,7.313009e-03,4.438236e-01,5.000000e-02,0.1045
44,1.424059e-01,7.324633e-03,4.403409e-01,5.000000e-02,0.1058
45,1.406826e-01,7.264669e-03,4.368754e-01,5.000000e-02,0.1066
46,1.389707e-01,7.263220e-03,4.334502e-01,5.000000e-02,0.1049
47,1.373073e-01,7.186882e-03,4.300340e-01,5.000000e-02,0.1073
48,1.356355e-01,7.201957e-03,4.266626e-01,5.000000e-02,0.1050
49,1.339916e-01,7.150024e-03,4.233110e-01,5.000000e-02,0.1048
50,1.323442e-01,7.143133e-03,4.199957e-01,5.000000e-02,0.1044
51,1.307233e-01,7.103531e-03,4.167044e-01,5.000000e-02,0.1071
52,1.291171e-01,7.097957e-03,4.134504e-01,5.000000e-02,0.1080
53,1.275382e-01,7.061791e-03,4.102213e-01,5.000000e-02,0.1072
54,1.259723e-01,7.048821e-03,4.070264e-01,5.000000e-02,0.1046
55,1.244286e-01,7.014891e-03,4.038572e-01,5.000000e-02,0.1047
56,1.228858e-01,6.993849e-03,4.007196e-01,5.000000e-02,0.1050
57,1.213583e-01,6.968189e-03,3.976120e-01,5.000000e-02,0.1050
58,1.198361e-01,6.936653e-03,3.945328e-01,5.000000e-02,0.1042
59,1.183209e-01,6.916538e-03,3.914878e-01,5.000000e-02,0.1050
60,1.167297e-01,7.064074e-03,3.885363e-01,5.000000e-02,0.1048
61,1.152639e-01,6.873096e-03,3.855677e-01,5.000000e-02,0.1044
62,1.137395e-01,7.020866e-03,3.826868e-01,5.000000e-02,0.1049
63,1.123161e-01,6.831314e-03,3.797863e-01,5.000000e-02,0.1053
64,1.108280e-01,6.973469e-03,3.769707e-01,5.000000e-02,0.1105
65,1.094492e-01,6.792908e-03,3.741370e-01,5.000000e-02,0.1053
66,1.080107e-01,6.934360e-03,3.713880e-01,5.000000e-02,0.1059
67,1.066724e-01,6.763134e-03,3.686238e-01,5.000000e-02,0.1094
68,1.052647e-01,6.890653e-03,3.659395e-01,5.000000e-02,0.1062
69,1.039397e-01,6.718612e-03,3.632414e-01,5.000000e-02,0.1060
70,1.025539e-01,6.819305e-03,3.606143e-01,5.000000e-02,0.1063
71,1.012547e-01,6.684755e-03,3.579836e-01,5.000000e-02,0.1052
72,9.990912e-02,6.776171e-03,3.554221e-01,5.000000e-02,0.1071
73,9.863917e-02,6.650073e-03,3.528630e-01,5.000000e-02,0.1054
74,9.732597e-02,6.714926e-03,3.503595e-01,5.000000e-02,0.1073
75,9.607498e-02,6.606995e-03,3.478626e-01,5.000000e-02,0.1064
76,9.479572e-02,6.656820e-03,3.454156e-01,5.000000e-02,0.1050
77,9.356533e-02,6.553454e-03,3.429776e-01,5.000000e-02,0.1056
78,9.231057e-02,6.606878e-03,3.405902e-01,5.000000e-02,0.1053
79,9.110301e-02,6.505190e-03,3.382115e-01,5.000000e-02,0.1045
80,8.986516e-02,6.554219e-03,3.358840e-01,5.000000e-02,0.1042
81,8.867469e-02,6.448510e-03,3.335636e-01,5.000000e-02,0.1062
82,8.746151e-02,6.501200e-03,3.312937e-01,5.000000e-02,0.1041
83,8.629102e-02,6.383222e-03,3.290273e-01,5.000000e-02,0.1049
84,8.509825e-02,6.462167e-03,3.268176e-01,5.000000e-02,0.1064
85,8.397997e-02,6.350886e-03,3.246155e-01,5.000000e-02,0.1073
86,8.284984e-02,6.433367e-03,3.224694e-01,5.000000e-02,0.1063
87,8.178576e-02,6.295549e-03,3.203218e-01,5.000000e-02,0.1040
88,8.068566e-02,6.376060e-03,3.182306e-01,5.000000e-02,0.1059
89,7.963866e-02,6.215660e-03,3.161364e-01,5.000000e-02,0.1082
90,7.854955e-02,6.314105e-03,3.141002e-01,5.000000e-02,0.1072
91,7.752951e-02,6.144362e-03,3.120572e-01,5.000000e-02,0.1081
92,7.646198e-02,6.253551e-03,3.100753e-01,5.000000e-02,0.1047
93,7.546061e-02,6.068791e-03,3.080820e-01,5.000000e-02,0.1058
94,7.441345e-02,6.195435e-03,3.061529e-01,5.000000e-02,0.1059
95,7.343752e-02,5.996528e-03,3.042112e-01,5.000000e-02,0.1039
96,7.239624e-02,6.157800e-03,3.023431e-01,5.000000e-02,0.1044
97,7.142498e-02,5.956848e-03,3.004632e-01,5.000000e-02,0.1066
98,7.039969e-02,6.115698e-03,2.986567e-01,5.000000e-02,0.1046
99,6.947122e-02,5.850961e-03,2.968225e-01,5.000000e-02,0.1054
100,6.846136e-02,6.101597e-03,2.950792e-01,5.000000e-02,0.1062
101,6.758157e-02,5.738022e-03,2.932845e-01,5.000000e-02,0.1047
102,6.657063e-02,6.099380e-03,2.916041e-01,5.000000e-02,0.1042
103,6.574038e-02,5.624122e-03,2.898462e-01,5.000000e-02,0.1050
104,6.474193e-02,6.134377e-03,2.882337e-01,5.000000e-02,0.1053
105,6.397680e-02,5.501648e-03,2.865084e-01,5.000000e-02,0.1042
106,6.298032e-02,6.192879e-03,2.849647e-01,5.000000e-02,0.1045
107,6.228565e-02,5.378013e-03,2.832662e-01,5.000000e-02,0.1054
108,6.128361e-02,6.253070e-03,2.817857e-01,5.000000e-02,0.1054
109,6.065541e-02,5.235230e-03,2.801012e-01,5.000000e-02,0.1061
110,5.962366e-02,6.460455e-03,2.787058e-01,5.000000e-02,0.1060
111,5.908783e-02,5.100191e-03,2.770215e-01,5.000000e-02,0.1060
112,5.798480e-02,6.788693e-03,2.757223e-01,5.000000e-02,0.1146
113,5.755316e-02,5.015756e-03,2.740195e-01,5.000000e-02,0.1051
114,5.636223e-02,7.302877e-03,2.728325e-01,5.000000e-02,0.1096
115,5.607652e-02,5.077220e-03,2.710857e-01,5.000000e-02,0.1063
116,5.475740e-02,8.102435e-03,2.700360e-01,5.000000e-02,0.1056
117,5.466392e-02,5.438406e-03,2.682205e-01,5.000000e-02,0.1058
118,5.317920e-02,9.223274e-03,2.673313e-01,5.000000e-02,0.1084
119,5.332869e-02,6.205825e-03,2.654191e-01,5.000000e-02,0.1054
120,5.163381e-02,1.065634e-02,2.647142e-01,5.000000e-02,0.1056
121,5.206969e-02,7.486603e-03,2.626753e-01,5.000000e-02,0.1054
122,5.010718e-02,1.253252e-02,2.621862e-01,5.000000e-02,0.1049
123,5.088504e-02,9.411530e-03,2.599798e-01,5.000000e-02,0.1045
124,4.858181e-02,1.500437e-02,2.597535e-01,5.000000e-02,0.1056
125,4.980350e-02,1.211878e-02,2.573251e-01,5.000000e-02,0.1053
126,4.705481e-02,1.827310e-02,2.574244e-01,5.000000e-02,0.1042
127,4.883424e-02,1.576536e-02,2.547048e-01,5.000000e-02,0.1056
128,4.550598e-02,2.249335e-02,2.552043e-01,5.000000e-02,0.1052
129,4.797548e-02,2.057858e-02,2.520955e-01,5.000000e-02,0.1066
130,4.392389e-02,2.803700e-02,2.531091e-01,5.000000e-02,0.1101
131,4.729351e-02,2.685376e-02,2.494895e-01,5.000000e-02,0.1046
132,4.233682e-02,3.484580e-02,2.511190e-01,5.000000e-02,0.1053
133,4.675381e-02,3.421604e-02,2.469049e-01,5.000000e-02,0.1044
134,4.078231e-02,4.260227e-02,2.492226e-01,5.000000e-02,0.1056
135,4.632344e-02,4.244456e-02,2.443445e-01,5.000000e-02,0.1064
136,3.924586e-02,5.127623e-02,2.474275e-01,5.000000e-02,0.1068
137,4.601693e-02,5.162246e-02,2.418100e-01,5.000000e-02,0.1059
138,3.774259e-02,6.098477e-02,2.457392e-01,5.000000e-02,0.1062
139,4.586992e-02,6.200514e-02,2.392855e-01,5.000000e-02,0.1053
140,3.625888e-02,7.200672e-02,2.441696e-01,5.000000e-02,0.1066
141,4.590901e-02,7.391928e-02,2.367527e-01,5.000000e-02,0.1090
142,3.479500e-02,8.479179e-02,2.427403e-01,5.000000e-02,0.1062
143,4.622012e-02,8.768342e-02,2.342122e-01,5.000000e-02,0.1064
144,3.339827e-02,9.944318e-02,2.414550e-01,5.000000e-02,0.1065
145,4.685158e-02,1.032144e-01,2.316778e-01,5.000000e-02,0.1068
146,3.211318e-02,1.155964e-01,2.403013e-01,5.000000e-02,0.1058
147,4.778953e-02,1.203316e-01,2.291425e-01,5.000000e-02,0.1063
148,3.098024e-02,1.335489e-01,2.392928e-01,5.000000e-02,0.1053
149,4.910184e-02,1.393394e-01,2.266013e-01,5.000000e-02,0.1042
150,3.005072e-02,1.535035e-01,2.384450e-01,5.000000e-02,0.1043
151,5.079745e-02,1.597559e-01,2.241128e-01,5.000000e-02,0.1040
152,2.937577e-02,1.743782e-01,2.377160e-01,5.000000e-02,0.1040
153,5.274172e-02,1.801489e-01,2.217573e-01,5.000000e-02,0.1050
154,2.897577e-02,1.939523e-01,2.369978e-01,5.000000e-02,0.1061
155,5.468596e-02,1.985861e-01,2.195719e-01,5.000000e-02,0.1043
156,2.872205e-02,2.091119e-01,2.360652e-01,5.000000e-02,0.1054
157,5.589099e-02,2.104219e-01,2.177110e-01,5.000000e-02,0.1044
158,2.849337e-02,2.181524e-01,2.349174e-01,5.000000e-02,0.1059
159,5.635165e-02,2.169095e-01,2.160837e-01,5.000000e-02,0.1073
160,2.819653e-02,2.226640e-01,2.336054e-01,5.000000e-02,0.1065
161,5.619357e-02,2.194269e-01,2.146262e-01,5.000000e-02,0.1051
162,2.778679e-02,2.236145e-01,2.321573e-01,5.000000e-02,0.1052
163,5.550065e-02,2.188971e-01,2.132909e-01,5.000000e-02,0.1052
164,2.726756e-02,2.219404e-01,2.306116e-01,5.000000e-02,0.1051
165,5.440166e-02,2.161915e-01,2.120402e-01,5.000000e-02,0.1053
166,2.666463e-02,2.184540e-01,2.290019e-01,5.000000e-02,0.1055
167,5.301593e-02,2.120442e-01,2.108515e-01,5.000000e-02,0.1058
168,2.599467e-02,2.138370e-01,2.273643e-01,5.000000e-02,0.1052
169,5.146332e-02,2.070917e-01,2.097072e-01,5.000000e-02,0.1045
170,2.527736e-02,2.086062e-01,2.257237e-01,5.000000e-02,0.1043
171,4.986202e-02,2.018452e-01,2.085871e-01,5.000000e-02,0.1056
172,2.453367e-02,2.032878e-01,2.233635e-01,5.000000e-02,0.1053
173,4.825504e-02,1.966251e-01,2.074893e-01,5.000000e-02,0.1044
174,2.378676e-02,1.980658e-01,2.210244e-01,5.000000e-02,0.1127
175,4.667039e-02,1.915332e-01,2.064156e-01,5.000000e-02,0.1114
176,2.303078e-02,1.929614e-01,2.187716e-01,5.000000e-02,0.1068
177,4.506750e-02,1.861902e-01,2.053986e-01,5.000000e-02,0.1045
178,2.227893e-02,1.873556e-01,2.165879e-01,5.000000e-02,0.1040
179,4.339188e-02,1.800970e-01,2.044584e-01,5.000000e-02,0.1054
180,2.153750e-02,1.808881e-01,2.144653e-01,5.000000e-02,0.1071
181,4.165915e-02,1.733451e-01,2.030384e-01,5.000000e-02,0.1054
182,2.080092e-02,1.737507e-01,2.124021e-01,5.000000e-02,0.1040
183,3.986102e-02,1.659674e-01,2.015230e-01,5.000000e-02,0.1048
184,2.008814e-02,1.660707e-01,2.104031e-01,5.000000e-02,0.1053
185,3.804143e-02,1.580900e-01,2.000914e-01,5.000000e-02,0.1084
186,1.940802e-02,1.579400e-01,2.084685e-01,5.000000e-02,0.1057
187,3.622127e-02,1.498162e-01,1.987377e-01,5.000000e-02,0.1079
188,1.877111e-02,1.494698e-01,2.065987e-01,5.000000e-02,0.1050
189,3.442552e-02,1.412601e-01,1.974562e-01,5.000000e-02,0.1057
190,1.817737e-02,1.407409e-01,2.047921e-01,5.000000e-02,0.1069
191,3.266755e-02,1.324676e-01,1.962435e-01,5.000000e-02,0.1068
192,1.763818e-02,1.318357e-01,2.030509e-01,5.000000e-02,0.1056
193,3.096269e-02,1.235732e-01,1.950938e-01,5.000000e-02,0.1054
194,1.713738e-02,1.228383e-01,2.013692e-01,5.000000e-02,0.1097
195,2.932012e-02,1.144001e-01,1.940115e-01,5.000000e-02,0.1058
196,1.667919e-02,1.133702e-01,1.997302e-01,5.000000e-02,0.1054
197,2.769331e-02,1.047499e-01,1.929912e-01,5.000000e-02,0.1052
198,1.627580e-02,1.034215e-01,1.981284e-01,5.000000e-02,0.1084
199,2.610799e-02,9.475617e-02,1.920187e-01,5.000000e-02,0.1051
200,1.592697e-02,9.336679e-02,1.965737e-01,5.000000e-02,0.1054
201,2.463999e-02,8.499842e-02,1.910694e-01,5.000000e-02,0.1052
202,1.561198e-02,8.380451e-02,1.950765e-01,5.000000e-02,0.1049
203,2.330819e-02,7.596305e-02,1.901269e-01,5.000000e-02,0.1053
204,1.531249e-02,7.496650e-02,1.936344e-01,5.000000e-02,0.1043
205,2.209721e-02,6.761477e-02,1.891919e-01,5.000000e-02,0.1053
206,1.504272e-02,6.689755e-02,1.922468e-01,5.000000e-02,0.1069
207,2.098876e-02,5.994281e-02,1.882679e-01,5.000000e-02,0.1061
208,1.479407e-02,5.959551e-02,1.909163e-01,5.000000e-02,0.1047
209,1.999608e-02,5.320442e-02,1.873438e-01,5.000000e-02,0.1061
210,1.454618e-02,5.327397e-02,1.896438e-01,5.000000e-02,0.1070
211,1.910789e-02,4.739695e-02,1.864214e-01,5.000000e-02,0.1056
212,1.429699e-02,4.784912e-02,1.884257e-01,5.000000e-02,0.1092
213,1.830987e-02,4.243099e-02,1.855034e-01,5.000000e-02,0.1058
214,1.404176e-02,4.320991e-02,1.872573e-01,5.000000e-02,0.1074
215,1.758809e-02,3.818640e-02,1.845922e-01,5.000000e-02,0.1062
216,1.376894e-02,3.920154e-02,1.861320e-01,5.000000e-02,0.1055
217,1.692587e-02,3.447951e-02,1.836923e-01,5.000000e-02,0.1067
218,1.349183e-02,3.563930e-02,1.850437e-01,5.000000e-02,0.1048
219,1.630869e-02,3.112889e-02,1.828079e-01,5.000000e-02,0.1063
220,1.321731e-02,3.237679e-02,1.839886e-01,5.000000e-02,0.1052
221,1.572711e-02,2.803467e-02,1.819407e-01,5.000000e-02,0.1071
222,1.294774e-02,2.937645e-02,1.829661e-01,5.000000e-02,0.1058
223,1.517902e-02,2.520629e-02,1.810897e-01,5.000000e-02,0.1069
224,1.268156e-02,2.665862e-02,1.819762e-01,5.000000e-02,0.1073
225,1.466361e-02,2.266708e-02,1.802539e-01,5.000000e-02,0.1077
226,1.241806e-02,2.420895e-02,1.810173e-01,5.000000e-02,0.1059
227,1.417554e-02,2.035949e-02,1.794356e-01,5.000000e-02,0.1062
228,1.215783e-02,2.194229e-02,1.800863e-01,5.000000e-02,0.1055
229,1.370938e-02,1.820808e-02,1.786359e-01,5.000000e-02,0.1087
230,1.190232e-02,1.982570e-02,1.791823e-01,5.000000e-02,0.1068
231,1.326410e-02,1.620523e-02,1.778541e-01,5.000000e-02,0.1052
232,1.165101e-02,1.786068e-02,1.783047e-01,5.000000e-02,0.1059
233,1.283932e-02,1.435847e-02,1.770893e-01,5.000000e-02,0.1066
234,1.140300e-02,1.605267e-02,1.774527e-01,5.000000e-02,0.1072
235,1.243423e-02,1.267388e-02,1.763406e-01,5.000000e-02,0.1057
236,1.115810e-02,1.440292e-02,1.766253e-01,5.000000e-02,0.1072
237,1.204733e-02,1.114133e-02,1.756077e-01,5.000000e-02,0.1052
238,1.091599e-02,1.289714e-02,1.758214e-01,5.000000e-02,0.1067
239,1.167727e-02,9.743011e-03,1.748906e-01,5.000000e-02,0.1103
240,1.067689e-02,1.151749e-02,1.750403e-01,5.000000e-02,0.1066
241,1.132369e-02,8.480359e-03,1.741883e-01,5.000000e-02,0.1062
242,1.044003e-02,1.027781e-02,1.742813e-01,5.000000e-02,0.1201
243,1.098563e-02,7.367065e-03,1.735005e-01,5.000000e-02,0.1083
244,1.020593e-02,9.181049e-03,1.735440e-01,5.000000e-02,0.1084
245,1.066240e-02,6.402957e-03,1.728266e-01,5.000000e-02,0.1061
246,9.975201e-03,8.204691e-03,1.728266e-01,5.000000e-02,0.1068
247,1.035171e-02,5.538193e-03,1.721671e-01,5.000000e-02,0.1066
248,9.746270e-03,7.324893e-03,1.721291e-01,5.000000e-02,0.1066
249,1.005243e-02,4.769242e-03,1.715226e-01,5.000000e-02,0.1074
250,9.520965e-03,6.515856e-03,1.714499e-01,5.000000e-02,0.1093
251,9.762038e-03,4.085849e-03,1.708928e-01,5.000000e-02,0.1059
252,9.299523e-03,5.769571e-03,1.707879e-01,5.000000e-02,0.1055
253,9.479611e-03,3.492436e-03,1.702768e-01,5.000000e-02,0.1073
254,9.078781e-03,5.121864e-03,1.701453e-01,5.000000e-02,0.1071
255,9.209098e-03,3.010046e-03,1.696743e-01,5.000000e-02,0.1056
256,8.859265e-03,4.566918e-03,1.695211e-01,5.000000e-02,0.1058
257,8.949075e-03,2.630306e-03,1.690854e-01,5.000000e-02,0.1079
258,8.642552e-03,4.096642e-03,1.689148e-01,5.000000e-02,0.1059
259,8.698394e-03,2.351392e-03,1.685099e-01,5.000000e-02,0.1049
260,8.428522e-03,3.714185e-03,1.683260e-01,5.000000e-02,0.1087
261,8.457573e-03,2.156395e-03,1.679475e-01,5.000000e-02,0.1059
262,8.218014e-03,3.406173e-03,1.677542e-01,5.000000e-02,0.1055
263,8.225937e-03,2.027131e-03,1.673985e-01,5.000000e-02,0.1076
264,8.011436e-03,3.148590e-03,1.671982e-01,5.000000e-02,0.1051
265,8.002344e-03,1.942507e-03,1.668627e-01,5.000000e-02,0.1063
266,7.809217e-03,2.931151e-03,1.666574e-01,5.000000e-02,0.1069
267,7.786815e-03,1.887066e-03,1.663392e-01,5.000000e-02,0.1102
268,7.611554e-03,2.755117e-03,1.661307e-01,5.000000e-02,0.1054
269,7.579374e-03,1.847074e-03,1.658278e-01,5.000000e-02,0.1099
270,7.418862e-03,2.604223e-03,1.656173e-01,5.000000e-02,0.1066
271,7.377159e-03,1.824704e-03,1.653282e-01,5.000000e-02,0.1057
272,7.229457e-03,2.478843e-03,1.651170e-01,5.000000e-02,0.1060
273,7.180958e-03,1.814447e-03,1.648408e-01,5.000000e-02,0.1067
274,7.044756e-03,2.371623e-03,1.646299e-01,5.000000e-02,0.1061
275,6.990891e-03,1.809686e-03,1.643655e-01,5.000000e-02,0.1064
276,6.865298e-03,2.272410e-03,1.641550e-01,5.000000e-02,0.1090
277,6.806640e-03,1.807081e-03,1.639014e-01,5.000000e-02,0.1073
278,6.690122e-03,2.187677e-03,1.636922e-01,5.000000e-02,0.1051
279,6.627954e-03,1.804193e-03,1.634484e-01,5.000000e-02,0.1063
280,6.519395e-03,2.115811e-03,1.632412e-01,5.000000e-02,0.1054
281,6.455009e-03,1.800429e-03,1.630065e-01,5.000000e-02,0.1054
282,6.353390e-03,2.052380e-03,1.628018e-01,5.000000e-02,0.1057
283,6.287365e-03,1.794501e-03,1.625754e-01,5.000000e-02,0.1081
284,6.191755e-03,1.996777e-03,1.623736e-01,5.000000e-02,0.1063
285,6.124802e-03,1.786309e-03,1.621548e-01,5.000000e-02,0.1071
286,6.034476e-03,1.948038e-03,1.619564e-01,5.000000e-02,0.1046
287,5.967251e-03,1.776647e-03,1.617447e-01,5.000000e-02,0.1064
288,5.881608e-03,1.903880e-03,1.615498e-01,5.000000e-02,0.1051
289,5.814381e-03,1.764452e-03,1.613447e-01,5.000000e-02,0.1078
290,5.732310e-03,1.861692e-03,1.611533e-01,5.000000e-02,0.1067
291,5.664150e-03,1.747283e-03,1.609545e-01,5.000000e-02,0.1052
292,5.584947e-03,1.823755e-03,1.607673e-01,5.000000e-02,0.1052
293,5.517694e-03,1.730868e-03,1.605746e-01,5.000000e-02,0.1042
294,5.442080e-03,1.789460e-03,1.603917e-01,5.000000e-02,0.1072
295,5.375761e-03,1.711374e-03,1.602048e-01,5.000000e-02,0.1074
296,5.302504e-03,1.754610e-03,1.600259e-01,5.000000e-02,0.1050
297,5.236782e-03,1.691519e-03,1.598446e-01,5.000000e-02,0.1050
298,5.166234e-03,1.724243e-03,1.596702e-01,5.000000e-02,0.1056
299,5.101880e-03,1.671254e-03,1.594943e-01,5.000000e-02,0.1078
300,5.033872e-03,1.695441e-03,1.593243e-01,5.000000e-02,0.1097
301,4.970980e-03,1.650691e-03,1.591535e-01,5.000000e-02,0.1074
302,4.905358e-03,1.667734e-03,1.589880e-01,5.000000e-02,0.1051
303,4.843940e-03,1.629843e-03,1.588221e-01,5.000000e-02,0.1054
304,4.780550e-03,1.641651e-03,1.586609e-01,5.000000e-02,0.1088
305,4.720453e-03,1.608499e-03,1.584998e-01,5.000000e-02,0.1058
306,4.658804e-03,1.615798e-03,1.583428e-01,5.000000e-02,0.1058
307,4.600080e-03,1.586802e-03,1.581862e-01,5.000000e-02,0.1065
308,4.540346e-03,1.590965e-03,1.580333e-01,5.000000e-02,0.1066
309,4.483196e-03,1.565551e-03,1.578810e-01,5.000000e-02,0.1059
310,4.425399e-03,1.566753e-03,1.577321e-01,5.000000e-02,0.1058
311,4.369820e-03,1.544523e-03,1.575842e-01,5.000000e-02,0.1084
312,4.313913e-03,1.543368e-03,1.574392e-01,5.000000e-02,0.1080
313,4.259825e-03,1.525984e-03,1.572957e-01,5.000000e-02,0.1067
314,4.205879e-03,1.521193e-03,1.571546e-01,5.000000e-02,0.1068
315,4.153417e-03,1.504311e-03,1.570149e-01,5.000000e-02,0.1063
316,4.100791e-03,1.496740e-03,1.568773e-01,5.000000e-02,0.1061
317,4.049264e-03,1.482198e-03,1.567412e-01,5.000000e-02,0.1079
318,3.998175e-03,1.474100e-03,1.566071e-01,5.000000e-02,0.1055
319,3.948148e-03,1.460700e-03,1.564745e-01,5.000000e-02,0.1057
320,3.898640e-03,1.452182e-03,1.563439e-01,5.000000e-02,0.1068
321,3.849960e-03,1.439357e-03,1.562149e-01,5.000000e-02,0.1056
322,3.801277e-03,1.429429e-03,1.560874e-01,5.000000e-02,0.1055
323,3.753449e-03,1.419168e-03,1.559617e-01,5.000000e-02,0.1065
324,3.706410e-03,1.408897e-03,1.558375e-01,5.000000e-02,0.1064
325,3.660072e-03,1.397911e-03,1.557148e-01,5.000000e-02,0.1052
326,3.614376e-03,1.388294e-03,1.555937e-01,5.000000e-02,0.1114
327,3.569456e-03,1.377861e-03,1.554741e-01,5.000000e-02,0.1074
328,3.525213e-03,1.368341e-03,1.553561e-01,5.000000e-02,0.1045
329,3.481710e-03,1.358303e-03,1.552396e-01,5.000000e-02,0.1060
330,3.438857e-03,1.349417e-03,1.551246e-01,5.000000e-02,0.1053
331,3.396641e-03,1.340942e-03,1.550110e-01,5.000000e-02,0.1050
332,3.355144e-03,1.331236e-03,1.548989e-01,5.000000e-02,0.1068
333,3.314240e-03,1.325365e-03,1.547884e-01,5.000000e-02,0.1062
334,3.274370e-03,1.314106e-03,1.546789e-01,5.000000e-02,0.1080
335,3.234954e-03,1.306530e-03,1.545708e-01,5.000000e-02,0.1064
336,3.196330e-03,1.295564e-03,1.544638e-01,5.000000e-02,0.1083
337,3.157910e-03,1.286291e-03,1.543580e-01,5.000000e-02,0.1085
338,3.120102e-03,1.277159e-03,1.542535e-01,5.000000e-02,0.1092
339,3.082828e-03,1.270302e-03,1.541504e-01,5.000000e-02,0.1063
340,3.046347e-03,1.259579e-03,1.540483e-01,5.000000e-02,0.1121
341,3.010284e-03,1.252402e-03,1.539477e-01,5.000000e-02,0.1044
342,2.974965e-03,1.241911e-03,1.538480e-01,5.000000e-02,0.1149
343,2.940058e-03,1.234810e-03,1.537496e-01,5.000000e-02,0.1053
344,2.905865e-03,1.224635e-03,1.536523e-01,5.000000e-02,0.1071
345,2.872086e-03,1.217514e-03,1.535563e-01,5.000000e-02,0.1060
346,2.838987e-03,1.207659e-03,1.534612e-01,5.000000e-02,0.1054
347,2.806200e-03,1.202603e-03,1.533677e-01,5.000000e-02,0.1076
348,2.774291e-03,1.192879e-03,1.532751e-01,5.000000e-02,0.1059
349,2.742930e-03,1.181261e-03,1.531836e-01,5.000000e-02,0.1046
350,2.712014e-03,1.174865e-03,1.530937e-01,5.000000e-02,0.1057
351,2.681831e-03,1.163353e-03,1.530048e-01,5.000000e-02,0.1050
352,2.651917e-03,1.156827e-03,1.529173e-01,5.000000e-02,0.1066
353,2.622677e-03,1.146363e-03,1.528310e-01,5.000000e-02,0.1111
354,2.593765e-03,1.139743e-03,1.527461e-01,5.000000e-02,0.1085
355,2.565500e-03,1.128967e-03,1.526624e-01,5.000000e-02,0.1120
356,2.537575e-03,1.119527e-03,1.525800e-01,5.000000e-02,0.1049
357,2.510055e-03,1.111470e-03,1.524988e-01,5.000000e-02,0.1042
358,2.483034e-03,1.102712e-03,1.524190e-01,5.000000e-02,0.1119
359,2.456438e-03,1.094759e-03,1.523405e-01,5.000000e-02,0.1066
360,2.430370e-03,1.086997e-03,1.522633e-01,5.000000e-02,0.1039
361,2.404723e-03,1.080977e-03,1.521875e-01,5.000000e-02,0.1082
362,2.379708e-03,1.072084e-03,1.521129e-01,5.000000e-02,0.1063
363,2.354949e-03,1.064555e-03,1.520395e-01,5.000000e-02,0.1086
364,2.330634e-03,1.057194e-03,1.519674e-01,5.000000e-02,0.1066
365,2.306764e-03,1.049999e-03,1.518965e-01,5.000000e-02,0.1047
366,2.283350e-03,1.041856e-03,1.518267e-01,5.000000e-02,0.1056
367,2.260309e-03,1.034576e-03,1.517581e-01,5.000000e-02,0.1046
368,2.237676e-03,1.027631e-03,1.516907e-01,5.000000e-02,0.1250
369,2.215463e-03,1.020743e-03,1.516245e-01,5.000000e-02,0.1107
370,2.193650e-03,1.013917e-03,1.515595e-01,5.000000e-02,0.1089
371,2.172236e-03,1.006868e-03,1.514955e-01,5.000000e-02,0.1070
372,2.151190e-03,9.999395e-04,1.514327e-01,5.000000e-02,0.1062
373,2.130511e-03,9.932164e-04,1.513710e-01,5.000000e-02,0.1057
374,2.110202e-03,9.863158e-04,1.513103e-01,5.000000e-02,0.1050
375,2.090240e-03,9.797851e-04,1.512506e-01,5.000000e-02,0.1045
376,2.070643e-03,9.729725e-04,1.511920e-01,5.000000e-02,0.1089
377,2.051377e-03,9.666969e-04,1.511345e-01,5.000000e-02,0.1061
378,2.032423e-03,9.595154e-04,1.510779e-01,5.000000e-02,0.1053
379,2.013682e-03,9.532521e-04,1.510224e-01,5.000000e-02,0.1060
380,1.995269e-03,9.472225e-04,1.509680e-01,5.000000e-02,0.1081
381,1.977093e-03,9.394114e-04,1.509144e-01,5.000000e-02,0.1055
382,1.959088e-03,9.356935e-04,1.508620e-01,5.000000e-02,0.1058
383,1.941533e-03,9.280601e-04,1.508103e-01,5.000000e-02,0.1055
384,1.924153e-03,9.240099e-04,1.507598e-01,5.000000e-02,0.1060
385,1.907192e-03,9.166070e-04,1.507099e-01,5.000000e-02,0.1051
386,1.890354e-03,9.118915e-04,1.506610e-01,5.000000e-02,0.1067
387,1.873836e-03,9.053754e-04,1.506128e-01,5.000000e-02,0.1072
388,1.857672e-03,9.037583e-04,1.505658e-01,5.000000e-02,0.1063
389,1.842024e-03,8.955021e-04,1.505192e-01,5.000000e-02,0.1088
390,1.826513e-03,9.062922e-04,1.504749e-01,5.000000e-02,0.1055
391,1.812431e-03,8.999696e-04,1.504312e-01,5.000000e-02,0.1056
392,1.798467e-03,8.968761e-04,1.503883e-01,5.000000e-02,0.1075
393,1.784834e-03,8.906583e-04,1.503459e-01,5.000000e-02,0.1093
394,1.771326e-03,8.870874e-04,1.503043e-01,5.000000e-02,0.1068
395,1.758106e-03,8.808286e-04,1.502631e-01,5.000000e-02,0.1055
396,1.745011e-03,8.768260e-04,1.502225e-01,5.000000e-02,0.1059
397,1.732195e-03,8.709431e-04,1.501823e-01,5.000000e-02,0.1062
398,1.719529e-03,8.666502e-04,1.501428e-01,5.000000e-02,0.1050
399,1.707115e-03,8.608689e-04,1.501036e-01,5.000000e-02,0.1045
400,1.694847e-03,8.573391e-04,1.500651e-01,5.000000e-02,0.1069
401,1.682867e-03,8.516638e-04,1.500269e-01,5.000000e-02,0.1059
402,1.671041e-03,8.470673e-04,1.499892e-01,5.000000e-02,0.1052
403,1.659436e-03,8.415407e-04,1.499518e-01,5.000000e-02,0.1060
404,1.647993e-03,8.368534e-04,1.499149e-01,5.000000e-02,0.1067
405,1.636760e-03,8.314350e-04,1.498783e-01,5.000000e-02,0.1075
406,1.625688e-03,8.266375e-04,1.498422e-01,5.000000e-02,0.1054
407,1.614800e-03,8.212800e-04,1.498064e-01,5.000000e-02,0.1065
408,1.604022e-03,8.160568e-04,1.497708e-01,5.000000e-02,0.1061
409,1.593461e-03,8.102580e-04,1.497356e-01,5.000000e-02,0.1145
410,1.583059e-03,8.050397e-04,1.497007e-01,5.000000e-02,0.1059
411,1.572852e-03,7.995918e-04,1.496661e-01,5.000000e-02,0.1088
412,1.562808e-03,7.943179e-04,1.496318e-01,5.000000e-02,0.1055
413,1.552940e-03,7.892376e-04,1.495978e-01,5.000000e-02,0.1064
414,1.543246e-03,7.840170e-04,1.495641e-01,5.000000e-02,0.1047
415,1.533713e-03,7.792021e-04,1.495308e-01,5.000000e-02,0.1052
416,1.524353e-03,7.740291e-04,1.494978e-01,5.000000e-02,0.1060
417,1.515142e-03,7.693670e-04,1.494652e-01,5.000000e-02,0.1091
418,1.505956e-03,7.635054e-04,1.494328e-01,5.000000e-02,0.1064
419,1.496825e-03,7.591851e-04,1.494009e-01,5.000000e-02,0.1053
420,1.487890e-03,7.538087e-04,1.493694e-01,5.000000e-02,0.1044
421,1.479082e-03,7.495075e-04,1.493383e-01,5.000000e-02,0.1051
422,1.470457e-03,7.443147e-04,1.493075e-01,5.000000e-02,0.1053
423,1.461955e-03,7.401183e-04,1.492772e-01,5.000000e-02,0.1058
424,1.453632e-03,7.347501e-04,1.492472e-01,5.000000e-02,0.1051
425,1.445426e-03,7.305378e-04,1.492176e-01,5.000000e-02,0.1057
426,1.437390e-03,7.254977e-04,1.491883e-01,5.000000e-02,0.1056
427,1.429476e-03,7.216663e-04,1.491594e-01,5.000000e-02,0.1063
428,1.421750e-03,7.169883e-04,1.491309e-01,5.000000e-02,0.1062
429,1.414157e-03,7.126569e-04,1.491028e-01,5.000000e-02,0.1093
430,1.406707e-03,7.080615e-04,1.490750e-01,5.000000e-02,0.1084
431,1.399383e-03,7.038371e-04,1.490476e-01,5.000000e-02,0.1078
432,1.392197e-03,6.993286e-04,1.490205e-01,5.000000e-02,0.1059
433,1.385132e-03,6.952444e-04,1.489938e-01,5.000000e-02,0.1065
434,1.378201e-03,6.911078e-04,1.489675e-01,5.000000e-02,0.1054
435,1.371406e-03,6.867794e-04,1.489415e-01,5.000000e-02,0.1049
436,1.364723e-03,6.826179e-04,1.489158e-01,5.000000e-02,0.1062
437,1.358161e-03,6.784089e-04,1.488906e-01,5.000000e-02,0.1059
438,1.351714e-03,6.742823e-04,1.488656e-01,5.000000e-02,0.1058
439,1.345385e-03,6.702080e-04,1.488410e-01,5.000000e-02,0.1067
440,1.339117e-03,6.656145e-04,1.488166e-01,5.000000e-02,0.1070
441,1.332923e-03,6.615718e-04,1.487926e-01,5.000000e-02,0.1067
442,1.326771e-03,6.561484e-04,1.487687e-01,5.000000e-02,0.1066
443,1.320665e-03,6.528473e-04,1.487452e-01,5.000000e-02,0.1092
444,1.314728e-03,6.479301e-04,1.487220e-01,5.000000e-02,0.1117
445,1.308869e-03,6.446040e-04,1.486992e-01,5.000000e-02,0.1094
446,1.303169e-03,6.399811e-04,1.486766e-01,5.000000e-02,0.1360
447,1.297552e-03,6.365905e-04,1.486544e-01,5.000000e-02,0.1093
448,1.292075e-03,6.321610e-04,1.486325e-01,5.000000e-02,0.1075
449,1.286679e-03,6.287730e-04,1.486110e-01,5.000000e-02,0.1065
450,1.281412e-03,6.245262e-04,1.485898e-01,5.000000e-02,0.1079
451,1.276225e-03,6.211451e-04,1.485690e-01,5.000000e-02,0.1060
452,1.271162e-03,6.170750e-04,1.485484e-01,5.000000e-02,0.1066
453,1.266180e-03,6.136903e-04,1.485282e-01,5.000000e-02,0.1062
454,1.261310e-03,6.097502e-04,1.485083e-01,5.000000e-02,0.1068
455,1.256522e-03,6.063872e-04,1.484888e-01,5.000000e-02,0.1208
456,1.251840e-03,6.025650e-04,1.484696e-01,5.000000e-02,0.1068
457,1.247238e-03,5.992254e-04,1.484507e-01,5.000000e-02,0.1057
458,1.242736e-03,5.955087e-04,1.484321e-01,5.000000e-02,0.1061
459,1.238313e-03,5.921957e-04,1.484139e-01,5.000000e-02,0.1049
460,1.234026e-03,5.900868e-04,1.483961e-01,5.000000e-02,0.1059
461,1.229899e-03,5.860515e-04,1.483785e-01,5.000000e-02,0.1052
462,1.225816e-03,5.833341e-04,1.483613e-01,5.000000e-02,0.1091
463,1.221842e-03,5.795449e-04,1.483444e-01,5.000000e-02,0.1127
464,1.217917e-03,5.767007e-04,1.483278e-01,5.000000e-02,0.1059
465,1.214091e-03,5.731401e-04,1.483114e-01,5.000000e-02,0.1073
466,1.210323e-03,5.702107e-04,1.482954e-01,5.000000e-02,0.1049
467,1.206641e-03,5.667846e-04,1.482797e-01,5.000000e-02,0.1051
468,1.203020e-03,5.638281e-04,1.482642e-01,5.000000e-02,0.1057
469,1.199483e-03,5.605203e-04,1.482490e-01,5.000000e-02,0.1074
470,1.196005e-03,5.575446e-04,1.482342e-01,5.000000e-02,0.1061
471,1.192602e-03,5.543299e-04,1.482196e-01,5.000000e-02,0.1057
472,1.189261e-03,5.513615e-04,1.482052e-01,5.000000e-02,0.1050
473,1.185990e-03,5.482363e-04,1.481912e-01,5.000000e-02,0.1048
474,1.182781e-03,5.452920e-04,1.481774e-01,5.000000e-02,0.1066
475,1.179639e-03,5.422303e-04,1.481639e-01,5.000000e-02,0.1069
476,1.176557e-03,5.393081e-04,1.481507e-01,5.000000e-02,0.1057
477,1.173540e-03,5.363120e-04,1.481377e-01,5.000000e-02,0.1049
478,1.170580e-03,5.334182e-04,1.481250e-01,5.000000e-02,0.1075
479,1.167682e-03,5.304783e-04,1.481126e-01,5.000000e-02,0.1053
480,1.164842e-03,5.276198e-04,1.481004e-01,5.000000e-02,0.1065
481,1.162062e-03,5.247482e-04,1.480885e-01,5.000000e-02,0.1051
482,1.159338e-03,5.219108e-04,1.480769e-01,5.000000e-02,0.1068
483,1.156671e-03,5.190894e-04,1.480655e-01,5.000000e-02,0.1047
484,1.154058e-03,5.162907e-04,1.480543e-01,5.000000e-02,0.1064
485,1.151501e-03,5.135368e-04,1.480434e-01,5.000000e-02,0.1064
486,1.148997e-03,5.107652e-04,1.480328e-01,5.000000e-02,0.1098
487,1.146545e-03,5.080498e-04,1.480224e-01,5.000000e-02,0.1081
488,1.144146e-03,5.053214e-04,1.480122e-01,5.000000e-02,0.1040
489,1.141795e-03,5.026466e-04,1.480023e-01,5.000000e-02,0.1042
490,1.139496e-03,4.999614e-04,1.479926e-01,5.000000e-02,0.1060
491,1.137244e-03,4.973264e-04,1.479832e-01,5.000000e-02,0.1100
492,1.135041e-03,4.946944e-04,1.479740e-01,5.000000e-02,0.1054
493,1.132885e-03,4.920912e-04,1.479650e-01,5.000000e-02,0.1051
494,1.130776e-03,4.894987e-04,1.479562e-01,5.000000e-02,0.1065
495,1.128672e-03,4.866882e-04,1.479477e-01,5.000000e-02,0.1055
496,1.126580e-03,4.840962e-04,1.479395e-01,5.000000e-02,0.1074
497,1.124546e-03,4.815765e-04,1.479315e-01,5.000000e-02,0.1056
498,1.122565e-03,4.789494e-04,1.479238e-01,5.000000e-02,0.1053
499,1.120631e-03,4.765038e-04,1.479163e-01,5.000000e-02,0.1052
500,1.118745e-03,4.739167e-04,1.479091e-01,5.000000e-02,0.1058


==> Data/it_history_SP.txt <==
iter,objective,norm_gradient,mesh_quality_min,step_size,wall_clock_s
1,8.228435e-01,5.119552e-02,6.733812e-01,1.000000e-02,0.0625
2,8.099662e-01,5.038768e-02,6.729363e-01,1.000000e-02,0.0513
3,7.972866e-01,4.960775e-02,6.725049e-01,1.000000e-02,0.0577
4,7.847511e-01,4.884229e-02,6.720867e-01,1.000000e-02,0.0522
5,7.722934e-01,4.808408e-02,6.716817e-01,1.000000e-02,0.0533
6,7.599790e-01,4.733732e-02,6.712897e-01,1.000000e-02,0.0504
7,7.478227e-01,4.661013e-02,6.709103e-01,1.000000e-02,0.0530
8,7.358164e-01,4.589427e-02,6.705434e-01,1.000000e-02,0.0506
9,7.240354e-01,4.518356e-02,6.701889e-01,1.000000e-02,0.0511
10,7.124472e-01,4.448920e-02,6.698466e-01,1.000000e-02,0.0504
11,7.013071e-01,4.380070e-02,6.695168e-01,1.000000e-02,0.0520
12,6.903442e-01,4.311782e-02,6.691992e-01,1.000000e-02,0.0518
13,6.795954e-01,4.245781e-02,6.688936e-01,1.000000e-02,0.0755
14,6.689997e-01,4.180148e-02,6.685999e-01,1.000000e-02,0.0606
15,6.584470e-01,4.115399e-02,6.683179e-01,1.000000e-02,0.0563
16,6.479000e-01,4.050868e-02,6.648177e-01,1.000000e-02,0.0520
17,6.377083e-01,3.988705e-02,6.565120e-01,1.000000e-02,0.0521
18,6.277579e-01,3.927633e-02,6.482503e-01,1.000000e-02,0.0520
19,6.179684e-01,3.867694e-02,6.400354e-01,1.000000e-02,0.0505
20,6.082936e-01,3.808196e-02,6.318690e-01,1.000000e-02,0.0519
21,5.987941e-01,3.749478e-02,6.237516e-01,1.000000e-02,0.0545
22,5.893893e-01,3.692739e-02,6.156859e-01,1.000000e-02,0.0554
23,5.802861e-01,3.638955e-02,6.076725e-01,1.000000e-02,0.0524
24,5.713770e-01,3.586911e-02,5.997134e-01,1.000000e-02,0.0507
25,5.625645e-01,3.535973e-02,5.918111e-01,1.000000e-02,0.0502
26,5.538532e-01,3.486200e-02,5.839679e-01,1.000000e-02,0.0524
27,5.452219e-01,3.437154e-02,5.761863e-01,1.000000e-02,0.0504
28,5.367109e-01,3.389912e-02,5.684685e-01,1.000000e-02,0.0506
29,5.283601e-01,3.343718e-02,5.608166e-01,1.000000e-02,0.0506
30,5.202809e-01,3.298548e-02,5.532305e-01,1.000000e-02,0.0504
31,5.125782e-01,3.255943e-02,5.457098e-01,1.000000e-02,0.0493
32,5.049592e-01,3.214468e-02,5.382564e-01,1.000000e-02,0.0509
33,4.974112e-01,3.173868e-02,5.308725e-01,1.000000e-02,0.0499
34,4.899081e-01,3.134188e-02,5.235600e-01,1.000000e-02,0.0533
35,4.824729e-01,3.095159e-02,5.163211e-01,1.000000e-02,0.0506
36,4.751343e-01,3.057017e-02,5.091572e-01,1.000000e-02,0.0546
37,4.678625e-01,3.019831e-02,5.020697e-01,1.000000e-02,0.0518
38,4.608711e-01,2.984692e-02,4.950587e-01,1.000000e-02,0.0534
39,4.540323e-01,2.950555e-02,4.881249e-01,1.000000e-02,0.0620
40,4.473849e-01,2.917581e-02,4.812686e-01,1.000000e-02,0.0615
41,4.409616e-01,2.886441e-02,4.744897e-01,1.000000e-02,0.0519
42,4.345753e-01,2.855977e-02,4.677901e-01,1.000000e-02,0.0524
43,4.282341e-01,2.826150e-02,4.611708e-01,1.000000e-02,0.0500
44,4.219472e-01,2.796805e-02,4.546329e-01,1.000000e-02,0.0498
45,4.157450e-01,2.767573e-02,4.481775e-01,1.000000e-02,0.0501
46,4.096145e-01,2.738545e-02,4.418053e-01,1.000000e-02,0.0501
47,4.034028e-01,2.709276e-02,4.355179e-01,1.000000e-02,0.0511
48,3.970054e-01,2.678848e-02,4.293177e-01,1.000000e-02,0.0503
49,3.907448e-01,2.649242e-02,4.232046e-01,1.000000e-02,0.0491
50,3.845422e-01,2.620203e-02,4.171790e-01,1.000000e-02,0.0520
51,3.783868e-01,2.591662e-02,4.112416e-01,1.000000e-02,0.0494
52,3.722802e-01,2.563541e-02,4.053928e-01,1.000000e-02,0.0489
53,3.662647e-01,2.535755e-02,3.996325e-01,1.000000e-02,0.0539
54,3.603025e-01,2.508418e-02,3.939610e-01,1.000000e-02,0.0520
55,3.543935e-01,2.481527e-02,3.883785e-01,1.000000e-02,0.0518
56,3.484024e-01,2.453689e-02,3.828860e-01,1.000000e-02,0.0514
57,3.424777e-01,2.425542e-02,3.774822e-01,1.000000e-02,0.0500
58,3.366675e-01,2.397887e-02,3.721662e-01,1.000000e-02,0.0494
59,3.309837e-01,2.370790e-02,3.669378e-01,1.000000e-02,0.0491
60,3.253704e-01,2.344051e-02,3.617965e-01,1.000000e-02,0.0503
61,3.198206e-01,2.317695e-02,3.567422e-01,1.000000e-02,0.0513
62,3.143364e-01,2.291704e-02,3.517743e-01,1.000000e-02,0.0494
63,3.089243e-01,2.265983e-02,3.468924e-01,1.000000e-02,0.0496
64,3.035806e-01,2.240583e-02,3.420959e-01,1.000000e-02,0.0514
65,2.983037e-01,2.215529e-02,3.373844e-01,1.000000e-02,0.0496
66,2.931030e-01,2.190764e-02,3.327574e-01,1.000000e-02,0.0542
67,2.879701e-01,2.166315e-02,3.282143e-01,1.000000e-02,0.0556
68,2.829039e-01,2.142152e-02,3.237545e-01,1.000000e-02,0.0511
69,2.778414e-01,2.117559e-02,3.193780e-01,1.000000e-02,0.0526
70,2.728492e-01,2.093235e-02,3.150839e-01,1.000000e-02,0.0559
71,2.679357e-01,2.069242e-02,3.108715e-01,1.000000e-02,0.0498
72,2.631070e-01,2.045601e-02,3.067400e-01,1.000000e-02,0.0500
73,2.583503e-01,2.022193e-02,3.026885e-01,1.000000e-02,0.0501
74,2.536638e-01,1.999099e-02,2.987162e-01,1.000000e-02,0.0498
75,2.490484e-01,1.976241e-02,2.948223e-01,1.000000e-02,0.0499
76,2.445119e-01,1.953708e-02,2.910059e-01,1.000000e-02,0.0497
77,2.400727e-01,1.931713e-02,2.872658e-01,1.000000e-02,0.0518
78,2.356997e-01,1.909854e-02,2.836012e-01,1.000000e-02,0.0522
79,2.313946e-01,1.888156e-02,2.800113e-01,1.000000e-02,0.0547
80,2.271596e-01,1.866624e-02,2.764953e-01,1.000000e-02,0.0531
81,2.229979e-01,1.845314e-02,2.730521e-01,1.000000e-02,0.0519
82,2.189272e-01,1.824541e-02,2.696805e-01,1.000000e-02,0.0516
83,2.149157e-01,1.803904e-02,2.663797e-01,1.000000e-02,0.0518
84,2.110009e-01,1.783618e-02,2.631482e-01,1.000000e-02,0.0500
85,2.071545e-01,1.763399e-02,2.599850e-01,1.000000e-02,0.0513
86,2.033731e-01,1.743309e-02,2.568892e-01,1.000000e-02,0.0507
87,1.996593e-01,1.723361e-02,2.538597e-01,1.000000e-02,0.0507
88,1.960123e-01,1.703545e-02,2.508957e-01,1.000000e-02,0.0509
89,1.923786e-01,1.683392e-02,2.479963e-01,1.000000e-02,0.0559
90,1.885749e-01,1.661235e-02,2.451622e-01,1.000000e-02,0.0522
91,1.848764e-01,1.639177e-02,2.423921e-01,1.000000e-02,0.0517
92,1.812800e-01,1.617277e-02,2.369792e-01,1.000000e-02,0.0493
93,1.777729e-01,1.595563e-02,2.288293e-01,1.000000e-02,0.0495
94,1.743426e-01,1.574046e-02,2.208753e-01,1.000000e-02,0.0513
95,1.709845e-01,1.552752e-02,2.131166e-01,1.000000e-02,0.0529
96,1.677013e-01,1.531680e-02,2.055523e-01,1.000000e-02,0.0504
97,1.644921e-01,1.510818e-02,1.981812e-01,1.000000e-02,0.0497
98,1.613580e-01,1.490126e-02,1.910018e-01,1.000000e-02,0.0514
99,1.582949e-01,1.469669e-02,1.840126e-01,1.000000e-02,0.0498
100,1.553065e-01,1.449459e-02,1.772115e-01,1.000000e-02,0.0502
101,1.523929e-01,1.429477e-02,1.705964e-01,1.000000e-02,0.0492
102,1.495485e-01,1.409716e-02,1.641650e-01,1.000000e-02,0.0495
103,1.467693e-01,1.390209e-02,1.579150e-01,1.000000e-02,0.0563
104,1.440580e-01,1.370860e-02,1.518437e-01,1.000000e-02,0.0493
105,1.413708e-01,1.350879e-02,1.459488e-01,1.000000e-02,0.0527
106,1.387419e-01,1.331041e-02,1.402273e-01,1.000000e-02,0.0498
107,1.361754e-01,1.311536e-02,1.346764e-01,1.000000e-02,0.0509
108,1.336739e-01,1.292374e-02,1.292930e-01,1.000000e-02,0.0555
109,1.312377e-01,1.273486e-02,1.240741e-01,1.000000e-02,0.0521
110,1.288662e-01,1.254776e-02,1.190163e-01,1.000000e-02,0.0513
111,1.265569e-01,1.236454e-02,1.141164e-01,1.000000e-02,0.0525
112,1.243012e-01,1.218522e-02,1.093713e-01,1.000000e-02,0.0507
113,1.221059e-01,1.200971e-02,1.047777e-01,1.000000e-02,0.0515
114,1.199698e-01,1.183794e-02,1.003323e-01,1.000000e-02,0.0496
115,1.178906e-01,1.166987e-02,9.603184e-02,1.000000e-02,0.0503
116,1.158670e-01,1.150540e-02,9.187311e-02,1.000000e-02,0.0532
117,1.138981e-01,1.134459e-02,8.785280e-02,1.000000e-02,0.0490
118,1.119825e-01,1.118740e-02,8.396763e-02,1.000000e-02,0.0489
119,1.101177e-01,1.103376e-02,8.021436e-02,1.000000e-02,0.0500
120,1.083029e-01,1.088366e-02,7.658976e-02,1.000000e-02,0.0498
121,1.065403e-01,1.073718e-02,7.309059e-02,1.000000e-02,0.0525
122,1.048268e-01,1.059446e-02,6.971359e-02,1.000000e-02,0.0497
123,1.031597e-01,1.045498e-02,6.645564e-02,1.000000e-02,0.0493
124,1.015362e-01,1.031876e-02,6.331366e-02,1.000000e-02,0.0504
125,9.995079e-02,1.018577e-02,6.028464e-02,1.000000e-02,0.0496
126,9.840744e-02,1.005604e-02,5.736561e-02,1.000000e-02,0.0497
127,9.690445e-02,9.929525e-03,5.455362e-02,1.000000e-02,0.0535
128,9.544020e-02,9.806173e-03,5.184583e-02,1.000000e-02,0.0491
129,9.401393e-02,9.685941e-03,4.923939e-02,1.000000e-02,0.0500
130,9.262137e-02,9.568758e-03,4.673158e-02,1.000000e-02,0.0502
131,9.126497e-02,9.454506e-03,4.431967e-02,1.000000e-02,0.0499
132,8.994194e-02,9.343048e-03,4.200104e-02,1.000000e-02,0.0501
133,8.865124e-02,9.234324e-03,3.977313e-02,1.000000e-02,0.0500
134,8.739293e-02,9.128407e-03,3.763341e-02,1.000000e-02,0.0493
135,8.616665e-02,9.025261e-03,3.557939e-02,1.000000e-02,0.0504
136,8.497071e-02,8.924732e-03,3.360868e-02,1.000000e-02,0.0502
137,8.380941e-02,8.827485e-03,3.171875e-02,1.000000e-02,0.0507
138,8.267619e-02,8.732784e-03,2.990732e-02,1.000000e-02,0.0501
139,8.157097e-02,8.640638e-03,2.817216e-02,1.000000e-02,0.0507
140,8.049442e-02,8.551027e-03,2.651109e-02,1.000000e-02,0.0508
141,7.944464e-02,8.463889e-03,2.492200e-02,1.000000e-02,0.0510
142,7.842150e-02,8.379146e-03,2.340277e-02,1.000000e-02,0.0504
143,7.742488e-02,8.296851e-03,2.195141e-02,1.000000e-02,0.0508
144,7.645147e-02,8.216863e-03,2.056594e-02,1.000000e-02,0.0504
145,7.550061e-02,8.139161e-03,1.924447e-02,1.000000e-02,0.0503
146,7.457176e-02,8.063663e-03,1.798516e-02,1.000000e-02,0.0504
147,7.366457e-02,7.990314e-03,1.678620e-02,1.000000e-02,0.0499
148,7.277868e-02,7.919066e-03,1.564580e-02,1.000000e-02,0.0493
149,7.191516e-02,7.849925e-03,1.456225e-02,1.000000e-02,0.0491
150,7.107134e-02,7.782767e-03,1.353382e-02,1.000000e-02,0.0503
151,7.024661e-02,7.717547e-03,1.255886e-02,1.000000e-02,0.0508
152,6.944042e-02,7.654249e-03,1.163571e-02,1.000000e-02,0.0487
153,6.865221e-02,7.592838e-03,1.076276e-02,1.000000e-02,0.0506
154,6.788020e-02,7.533291e-03,1.034621e-02,5.000000e-03,0.0538
155,6.750343e-02,7.504374e-03,1.014280e-02,2.500000e-03,0.0581
156,6.731686e-02,7.490101e-03,1.004230e-02,1.250000e-03,0.0633
157,6.722391e-02,7.482993e-03,1.001731e-02,3.125000e-04,0.0752
158,6.720073e-02,7.481222e-03,1.000483e-02,1.562500e-04,0.0740
159,6.718914e-02,7.480337e-03,1.000171e-02,3.906250e-05,0.0816
160,6.718625e-02,7.480116e-03,9.998595e-03,1.953125e-05,0.0896
161,6.718335e-02,7.479895e-03,9.995479e-03,1.953125e-05,0.0836
162,6.718046e-02,7.479674e-03,9.992364e-03,1.953125e-05,0.0836
163,6.717756e-02,7.479453e-03,9.989250e-03,1.953125e-05,0.0831
164,6.717467e-02,7.479232e-03,9.986136e-03,1.953125e-05,0.0813
165,6.717178e-02,7.479011e-03,9.983023e-03,1.953125e-05,0.0805
166,6.716888e-02,7.478790e-03,9.979910e-03,1.953125e-05,0.0804
167,6.716599e-02,7.478569e-03,9.976799e-03,1.953125e-05,0.0825
168,6.716310e-02,7.478348e-03,9.973688e-03,1.953125e-05,0.0836
169,6.716020e-02,7.478127e-03,9.970577e-03,1.953125e-05,0.0813
170,6.715731e-02,7.477906e-03,9.967468e-03,1.953125e-05,0.0826
171,6.715442e-02,7.477685e-03,9.964359e-03,1.953125e-05,0.0816
172,6.715153e-02,7.477465e-03,9.961251e-03,1.953125e-05,0.0809
173,6.714863e-02,7.477244e-03,9.958143e-03,1.953125e-05,0.0817
174,6.714574e-02,7.477023e-03,9.955036e-03,1.953125e-05,0.0834
175,6.714285e-02,7.476802e-03,9.951930e-03,1.953125e-05,0.0809
176,6.713996e-02,7.476582e-03,9.948825e-03,1.953125e-05,0.0811
177,6.713707e-02,7.476361e-03,9.945721e-03,1.953125e-05,0.0822
178,6.713418e-02,7.476140e-03,9.942617e-03,1.953125e-05,0.0812
179,6.713129e-02,7.475920e-03,9.939513e-03,1.953125e-05,0.0809
180,6.712840e-02,7.475699e-03,9.936411e-03,1.953125e-05,0.0814
181,6.712551e-02,7.475478e-03,9.933309e-03,1.953125e-05,0.0819
182,6.712262e-02,7.475258e-03,9.930208e-03,1.953125e-05,0.0857
183,6.711973e-02,7.475037e-03,9.927108e-03,1.953125e-05,0.0883
184,6.711684e-02,7.474817e-03,9.924008e-03,1.953125e-05,0.0811
185,6.711395e-02,7.474596e-03,9.920909e-03,1.953125e-05,0.0809
186,6.711106e-02,7.474376e-03,9.917811e-03,1.953125e-05,0.0829
187,6.710817e-02,7.474156e-03,9.914713e-03,1.953125e-05,0.0819
188,6.710529e-02,7.473935e-03,9.911617e-03,1.953125e-05,0.0826
189,6.710240e-02,7.473715e-03,9.908520e-03,1.953125e-05,0.0867
190,6.709951e-02,7.473494e-03,9.905425e-03,1.953125e-05,0.0820
191,6.709662e-02,7.473274e-03,9.902330e-03,1.953125e-05,0.0810
192,6.709374e-02,7.473054e-03,9.899236e-03,1.953125e-05,0.0819
193,6.709085e-02,7.472834e-03,9.896143e-03,1.953125e-05,0.0811
194,6.708796e-02,7.472613e-03,9.893050e-03,1.953125e-05,0.0820
195,6.708508e-02,7.472393e-03,9.889959e-03,1.953125e-05,0.0828
196,6.708219e-02,7.472173e-03,9.886867e-03,1.953125e-05,0.0813
197,6.707930e-02,7.471953e-03,9.883777e-03,1.953125e-05,0.0817
198,6.707642e-02,7.471733e-03,9.880687e-03,1.953125e-05,0.0819
199,6.707353e-02,7.471513e-03,9.877598e-03,1.953125e-05,0.0810
200,6.707065e-02,7.471292e-03,9.874510e-03,1.953125e-05,0.0815
201,6.706776e-02,7.471072e-03,9.871422e-03,1.953125e-05,0.0822
202,6.706488e-02,7.470852e-03,9.868335e-03,1.953125e-05,0.0865
203,6.706199e-02,7.470632e-03,9.865249e-03,1.953125e-05,0.0872
204,6.705911e-02,7.470412e-03,9.862164e-03,1.953125e-05,0.0839
205,6.705622e-02,7.470192e-03,9.859079e-03,1.953125e-05,0.0824
206,6.705334e-02,7.469972e-03,9.855995e-03,1.953125e-05,0.0828
207,6.705046e-02,7.469753e-03,9.852911e-03,1.953125e-05,0.0815
208,6.704757e-02,7.469533e-03,9.849829e-03,1.953125e-05,0.0830
209,6.704469e-02,7.469313e-03,9.846747e-03,1.953125e-05,0.0843
210,6.704181e-02,7.469093e-03,9.843665e-03,1.953125e-05,0.0825
211,6.703893e-02,7.468873e-03,9.840585e-03,1.953125e-05,0.0810
212,6.703604e-02,7.468653e-03,9.837505e-03,1.953125e-05,0.0805
213,6.703316e-02,7.468434e-03,9.834426e-03,1.953125e-05,0.0815
214,6.703028e-02,7.468214e-03,9.831347e-03,1.953125e-05,0.0810
215,6.702740e-02,7.467994e-03,9.828270e-03,1.953125e-05,0.0833
216,6.702452e-02,7.467775e-03,9.825193e-03,1.953125e-05,0.0810
217,6.702164e-02,7.467555e-03,9.822116e-03,1.953125e-05,0.0812
218,6.701876e-02,7.467335e-03,9.819041e-03,1.953125e-05,0.0843
219,6.701588e-02,7.467116e-03,9.815966e-03,1.953125e-05,0.0843
220,6.701300e-02,7.466896e-03,9.812892e-03,1.953125e-05,0.0820
221,6.701012e-02,7.466677e-03,9.809818e-03,1.953125e-05,0.0835
222,6.700724e-02,7.466457e-03,9.806745e-03,1.953125e-05,0.0830
223,6.700436e-02,7.466238e-03,9.803673e-03,1.953125e-05,0.0809
224,6.700148e-02,7.466018e-03,9.800602e-03,1.953125e-05,0.0812
225,6.699860e-02,7.465799e-03,9.797531e-03,1.953125e-05,0.0810
226,6.699572e-02,7.465579e-03,9.794461e-03,1.953125e-05,0.0819
227,6.699284e-02,7.465360e-03,9.791392e-03,1.953125e-05,0.0892
228,6.698996e-02,7.465141e-03,9.788323e-03,1.953125e-05,0.0835
229,6.698708e-02,7.464921e-03,9.785255e-03,1.953125e-05,0.0809
230,6.698421e-02,7.464702e-03,9.782188e-03,1.953125e-05,0.0856
231,6.698133e-02,7.464483e-03,9.779122e-03,1.953125e-05,0.0852
232,6.697845e-02,7.464263e-03,9.776056e-03,1.953125e-05,0.0823
233,6.697557e-02,7.464044e-03,9.772991e-03,1.953125e-05,0.0878
234,6.697270e-02,7.463825e-03,9.769927e-03,1.953125e-05,0.0855
235,6.696982e-02,7.463606e-03,9.766863e-03,1.953125e-05,0.0849
236,6.696695e-02,7.463387e-03,9.763800e-03,1.953125e-05,0.0848
237,6.696407e-02,7.463168e-03,9.760738e-03,1.953125e-05,0.0813
238,6.696119e-02,7.462948e-03,9.757676e-03,1.953125e-05,0.0820
239,6.695832e-02,7.462729e-03,9.754615e-03,1.953125e-05,0.0815
240,6.695544e-02,7.462510e-03,9.751555e-03,1.953125e-05,0.0860
241,6.695257e-02,7.462291e-03,9.748496e-03,1.953125e-05,0.0819
242,6.694969e-02,7.462072e-03,9.745437e-03,1.953125e-05,0.0826
243,6.694682e-02,7.461853e-03,9.742379e-03,1.953125e-05,0.0824
244,6.694394e-02,7.461634e-03,9.739322e-03,1.953125e-05,0.0821
245,6.694107e-02,7.461415e-03,9.736265e-03,1.953125e-05,0.0816
246,6.693820e-02,7.461197e-03,9.733209e-03,1.953125e-05,0.0855
247,6.693532e-02,7.460978e-03,9.730154e-03,1.953125e-05,0.0811
248,6.693245e-02,7.460759e-03,9.727100e-03,1.953125e-05,0.0811
249,6.692958e-02,7.460540e-03,9.724046e-03,1.953125e-05,0.0847
250,6.692670e-02,7.460321e-03,9.720993e-03,1.953125e-05,0.0811
251,6.692383e-02,7.460103e-03,9.717940e-03,1.953125e-05,0.0813
252,6.692096e-02,7.459884e-03,9.714889e-03,1.953125e-05,0.0812
253,6.691809e-02,7.459665e-03,9.711838e-03,1.953125e-05,0.0823
254,6.691521e-02,7.459446e-03,9.708787e-03,1.953125e-05,0.0844
255,6.691234e-02,7.459228e-03,9.705738e-03,1.953125e-05,0.0817
256,6.690947e-02,7.459009e-03,9.702689e-03,1.953125e-05,0.0815
257,6.690660e-02,7.458790e-03,9.699641e-03,1.953125e-05,0.0820
258,6.690373e-02,7.458572e-03,9.696593e-03,1.953125e-05,0.0828
259,6.690086e-02,7.458353e-03,9.693546e-03,1.953125e-05,0.0810
260,6.689799e-02,7.458135e-03,9.690500e-03,1.953125e-05,0.0809
261,6.689512e-02,7.457916e-03,9.687455e-03,1.953125e-05,0.0805
262,6.689225e-02,7.457698e-03,9.684410e-03,1.953125e-05,0.0813
263,6.688938e-02,7.457479e-03,9.681366e-03,1.953125e-05,0.0809
264,6.688651e-02,7.457261e-03,9.678323e-03,1.953125e-05,0.0811
265,6.688364e-02,7.457043e-03,9.675280e-03,1.953125e-05,0.0829
266,6.688077e-02,7.456824e-03,9.672238e-03,1.953125e-05,0.0837
267,6.687790e-02,7.456606e-03,9.669197e-03,1.953125e-05,0.0813
268,6.687503e-02,7.456387e-03,9.666157e-03,1.953125e-05,0.0822
269,6.687217e-02,7.456169e-03,9.663117e-03,1.953125e-05,0.0811
270,6.686930e-02,7.455951e-03,9.660078e-03,1.953125e-05,0.0812
271,6.686643e-02,7.455733e-03,9.657040e-03,1.953125e-05,0.0936
272,6.686356e-02,7.455514e-03,9.654002e-03,1.953125e-05,0.0819
273,6.686070e-02,7.455296e-03,9.650965e-03,1.953125e-05,0.0836
274,6.685783e-02,7.455078e-03,9.647929e-03,1.953125e-05,0.0821
275,6.685496e-02,7.454860e-03,9.644893e-03,1.953125e-05,0.1039
276,6.685210e-02,7.454642e-03,9.641858e-03,1.953125e-05,0.0815
277,6.684923e-02,7.454424e-03,9.638824e-03,1.953125e-05,0.0856
278,6.684636e-02,7.454206e-03,9.635791e-03,1.953125e-05,0.0843
279,6.684350e-02,7.453988e-03,9.632758e-03,1.953125e-05,0.0813
280,6.684063e-02,7.453770e-03,9.629726e-03,1.953125e-05,0.0804
281,6.683777e-02,7.453552e-03,9.626694e-03,1.953125e-05,0.0829
282,6.683490e-02,7.453334e-03,9.623664e-03,1.953125e-05,0.0819
283,6.683204e-02,7.453116e-03,9.620634e-03,1.953125e-05,0.0820
284,6.682917e-02,7.452898e-03,9.617604e-03,1.953125e-05,0.0810
285,6.682631e-02,7.452680e-03,9.614576e-03,1.953125e-05,0.0811
286,6.682345e-02,7.452462e-03,9.611548e-03,1.953125e-05,0.0807
287,6.682058e-02,7.452244e-03,9.608521e-03,1.953125e-05,0.0817
288,6.681772e-02,7.452026e-03,9.605494e-03,1.953125e-05,0.0811
289,6.681485e-02,7.451809e-03,9.602468e-03,1.953125e-05,0.0812
290,6.681199e-02,7.451591e-03,9.599443e-03,1.953125e-05,0.0901
291,6.680913e-02,7.451373e-03,9.596419e-03,1.953125e-05,0.0802
292,6.680627e-02,7.451155e-03,9.593395e-03,1.953125e-05,0.0807
293,6.680340e-02,7.450938e-03,9.590372e-03,1.953125e-05,0.0820
294,6.680054e-02,7.450720e-03,9.587350e-03,1.953125e-05,0.0812
295,6.679768e-02,7.450502e-03,9.584328e-03,1.953125e-05,0.0802
296,6.679482e-02,7.450285e-03,9.581308e-03,1.953125e-05,0.0808
297,6.679196e-02,7.450067e-03,9.578287e-03,1.953125e-05,0.0819
298,6.678910e-02,7.449850e-03,9.575268e-03,1.953125e-05,0.0809
299,6.678624e-02,7.449632e-03,9.572249e-03,1.953125e-05,0.0807
300,6.678338e-02,7.449415e-03,9.569231e-03,1.953125e-05,0.0812
301,6.678051e-02,7.449197e-03,9.566214e-03,1.953125e-05,0.0811
302,6.677765e-02,7.448980e-03,9.563197e-03,1.953125e-05,0.0806
303,6.677479e-02,7.448762e-03,9.560181e-03,1.953125e-05,0.0812
304,6.677194e-02,7.448545e-03,9.557166e-03,1.953125e-05,0.0802
305,6.676908e-02,7.448328e-03,9.554151e-03,1.953125e-05,0.0805
306,6.676622e-02,7.448110e-03,9.551137e-03,1.953125e-05,0.0868
307,6.676336e-02,7.447893e-03,9.548124e-03,1.953125e-05,0.0811
308,6.676050e-02,7.447676e-03,9.545111e-03,1.953125e-05,0.0805
309,6.675764e-02,7.447458e-03,9.542099e-03,1.953125e-05,0.0839
310,6.675478e-02,7.447241e-03,9.539088e-03,1.953125e-05,0.0819
311,6.675192e-02,7.447024e-03,9.536078e-03,1.953125e-05,0.0826
312,6.674907e-02,7.446807e-03,9.533068e-03,1.953125e-05,0.0820
313,6.674621e-02,7.446590e-03,9.530059e-03,1.953125e-05,0.0863
314,6.674335e-02,7.446372e-03,9.527051e-03,1.953125e-05,0.0810
315,6.674050e-02,7.446155e-03,9.524043e-03,1.953125e-05,0.0798
316,6.673764e-02,7.445938e-03,9.521036e-03,1.953125e-05,0.0826
317,6.673478e-02,7.445721e-03,9.518030e-03,1.953125e-05,0.0810
318,6.673193e-02,7.445504e-03,9.515024e-03,1.953125e-05,0.0808
319,6.672907e-02,7.445287e-03,9.512019e-03,1.953125e-05,0.0806
320,6.672621e-02,7.445070e-03,9.509015e-03,1.953125e-05,0.0811
321,6.672336e-02,7.444853e-03,9.506012e-03,1.953125e-05,0.0816
322,6.672050e-02,7.444636e-03,9.503009e-03,1.953125e-05,0.0823
323,6.671765e-02,7.444419e-03,9.500007e-03,1.953125e-05,0.0800
324,6.671479e-02,7.444202e-03,9.497006e-03,1.953125e-05,0.0921
325,6.671194e-02,7.443986e-03,9.494005e-03,1.953125e-05,0.0814
326,6.670909e-02,7.443769e-03,9.491005e-03,1.953125e-05,0.0809
327,6.670623e-02,7.443552e-03,9.488006e-03,1.953125e-05,0.0824
328,6.670338e-02,7.443335e-03,9.485007e-03,1.953125e-05,0.0814
329,6.670052e-02,7.443118e-03,9.482009e-03,1.953125e-05,0.0807
330,6.669767e-02,7.442902e-03,9.479012e-03,1.953125e-05,0.0809
331,6.669482e-02,7.442685e-03,9.476015e-03,1.953125e-05,0.0836
332,6.669197e-02,7.442468e-03,9.473020e-03,1.953125e-05,0.0819
333,6.668911e-02,7.442252e-03,9.470024e-03,1.953125e-05,0.0806
334,6.668626e-02,7.442035e-03,9.467030e-03,1.953125e-05,0.0809
335,6.668341e-02,7.441818e-03,9.464036e-03,1.953125e-05,0.0804
336,6.668056e-02,7.441602e-03,9.461043e-03,1.953125e-05,0.0806
337,6.667771e-02,7.441385e-03,9.458051e-03,1.953125e-05,0.0808
338,6.667485e-02,7.441169e-03,9.455059e-03,1.953125e-05,0.0803
339,6.667200e-02,7.440952e-03,9.452068e-03,1.953125e-05,0.0873
340,6.666915e-02,7.440736e-03,9.449078e-03,1.953125e-05,0.0828
341,6.666630e-02,7.440519e-03,9.446088e-03,1.953125e-05,0.0808
342,6.666345e-02,7.440303e-03,9.443100e-03,1.953125e-05,0.0804
343,6.666060e-02,7.440087e-03,9.440111e-03,1.953125e-05,0.0818
344,6.665775e-02,7.439870e-03,9.437124e-03,1.953125e-05,0.0846
345,6.665490e-02,7.439654e-03,9.434137e-03,1.953125e-05,0.0820
346,6.665205e-02,7.439438e-03,9.431151e-03,1.953125e-05,0.0809
347,6.664920e-02,7.439221e-03,9.428166e-03,1.953125e-05,0.0815
348,6.664635e-02,7.439005e-03,9.425181e-03,1.953125e-05,0.0815
349,6.664351e-02,7.438789e-03,9.422197e-03,1.953125e-05,0.0803
350,6.664066e-02,7.438573e-03,9.419213e-03,1.953125e-05,0.0863
351,6.663781e-02,7.438356e-03,9.416231e-03,1.953125e-05,0.0802
352,6.663496e-02,7.438140e-03,9.413249e-03,1.953125e-05,0.0806
353,6.663211e-02,7.437924e-03,9.410268e-03,1.953125e-05,0.0815
354,6.662927e-02,7.437708e-03,9.407287e-03,1.953125e-05,0.0805
355,6.662642e-02,7.437492e-03,9.404307e-03,1.953125e-05,0.0805
356,6.662357e-02,7.437276e-03,9.401328e-03,1.953125e-05,0.0833
357,6.662073e-02,7.437060e-03,9.398350e-03,1.953125e-05,0.0811
358,6.661788e-02,7.436844e-03,9.395372e-03,1.953125e-05,0.0829
359,6.661503e-02,7.436628e-03,9.392395e-03,1.953125e-05,0.0811
360,6.661219e-02,7.436412e-03,9.389418e-03,1.953125e-05,0.0806
361,6.660934e-02,7.436196e-03,9.386443e-03,1.953125e-05,0.0813
362,6.660650e-02,7.435980e-03,9.383468e-03,1.953125e-05,0.0808
363,6.660365e-02,7.435764e-03,9.380493e-03,1.953125e-05,0.0842
364,6.660081e-02,7.435548e-03,9.377520e-03,1.953125e-05,0.0844
365,6.659796e-02,7.435332e-03,9.374547e-03,1.953125e-05,0.0814
366,6.659512e-02,7.435117e-03,9.371574e-03,1.953125e-05,0.0806
367,6.659227e-02,7.434901e-03,9.368603e-03,1.953125e-05,0.0807
368,6.658943e-02,7.434685e-03,9.365632e-03,1.953125e-05,0.0801
369,6.658658e-02,7.434469e-03,9.362662e-03,1.953125e-05,0.0815
370,6.658374e-02,7.434254e-03,9.359692e-03,1.953125e-05,0.0814
371,6.658090e-02,7.434038e-03,9.356724e-03,1.953125e-05,0.0818
372,6.657805e-02,7.433822e-03,9.353755e-03,1.953125e-05,0.0808
373,6.657521e-02,7.433607e-03,9.350788e-03,1.953125e-05,0.0828
374,6.657237e-02,7.433391e-03,9.347821e-03,1.953125e-05,0.0836
375,6.656953e-02,7.433176e-03,9.344855e-03,1.953125e-05,0.0824
376,6.656668e-02,7.432960e-03,9.341890e-03,1.953125e-05,0.0814
377,6.656384e-02,7.432745e-03,9.338925e-03,1.953125e-05,0.0802
378,6.656100e-02,7.432529e-03,9.335961e-03,1.953125e-05,0.0817
379,6.655816e-02,7.432314e-03,9.332998e-03,1.953125e-05,0.0839
380,6.655532e-02,7.432098e-03,9.330036e-03,1.953125e-05,0.0809
381,6.655248e-02,7.431883e-03,9.327074e-03,1.953125e-05,0.0810
382,6.654964e-02,7.431667e-03,9.324112e-03,1.953125e-05,0.0822
383,6.654680e-02,7.431452e-03,9.321152e-03,1.953125e-05,0.0811
384,6.654396e-02,7.431237e-03,9.318192e-03,1.953125e-05,0.0809
385,6.654112e-02,7.431021e-03,9.315233e-03,1.953125e-05,0.0841
386,6.653828e-02,7.430806e-03,9.312275e-03,1.953125e-05,0.0819
387,6.653544e-02,7.430591e-03,9.309317e-03,1.953125e-05,0.0837
388,6.653260e-02,7.430375e-03,9.306360e-03,1.953125e-05,0.0810
389,6.652976e-02,7.430160e-03,9.303403e-03,1.953125e-05,0.0811
390,6.652692e-02,7.429945e-03,9.300448e-03,1.953125e-05,0.0810
391,6.652408e-02,7.429730e-03,9.297493e-03,1.953125e-05,0.0830
392,6.652124e-02,7.429515e-03,9.294538e-03,1.953125e-05,0.0848
393,6.651841e-02,7.429300e-03,9.291585e-03,1.953125e-05,0.0801
394,6.651557e-02,7.429085e-03,9.288632e-03,1.953125e-05,0.0813
395,6.651273e-02,7.428869e-03,9.285680e-03,1.953125e-05,0.0839
396,6.650989e-02,7.428654e-03,9.282728e-03,1.953125e-05,0.0822
397,6.650706e-02,7.428439e-03,9.279777e-03,1.953125e-05,0.0822
398,6.650422e-02,7.428224e-03,9.276827e-03,1.953125e-05,0.0829
399,6.650138e-02,7.428009e-03,9.273878e-03,1.953125e-05,0.0814
400,6.649855e-02,7.427795e-03,9.270929e-03,1.953125e-05,0.0822
401,6.649571e-02,7.427580e-03,9.267981e-03,1.953125e-05,0.0854
402,6.649287e-02,7.427365e-03,9.265033e-03,1.953125e-05,0.0839
403,6.649004e-02,7.427150e-03,9.262087e-03,1.953125e-05,0.0821
404,6.648720e-02,7.426935e-03,9.259141e-03,1.953125e-05,0.0819
405,6.648437e-02,7.426720e-03,9.256195e-03,1.953125e-05,0.0829
406,6.648153e-02,7.426505e-03,9.253251e-03,1.953125e-05,0.0834
407,6.647870e-02,7.426291e-03,9.250307e-03,1.953125e-05,0.0912
408,6.647586e-02,7.426076e-03,9.247363e-03,1.953125e-05,0.0823
409,6.647303e-02,7.425861e-03,9.244421e-03,1.953125e-05,0.0824
410,6.647020e-02,7.425647e-03,9.241479e-03,1.953125e-05,0.0819
411,6.646736e-02,7.425432e-03,9.238538e-03,1.953125e-05,0.0834
412,6.646453e-02,7.425217e-03,9.235597e-03,1.953125e-05,0.0825
413,6.646170e-02,7.425003e-03,9.232657e-03,1.953125e-05,0.0827
414,6.645886e-02,7.424788e-03,9.229718e-03,1.953125e-05,0.0819
415,6.645603e-02,7.424574e-03,9.226780e-03,1.953125e-05,0.0890
416,6.645320e-02,7.424359e-03,9.223842e-03,1.953125e-05,0.0844
417,6.645037e-02,7.424145e-03,9.220905e-03,1.953125e-05,0.0818
418,6.644753e-02,7.423930e-03,9.217969e-03,1.953125e-05,0.0816
419,6.644470e-02,7.423716e-03,9.215033e-03,1.953125e-05,0.0840
420,6.644187e-02,7.423501e-03,9.212098e-03,1.953125e-05,0.0815
421,6.643904e-02,7.423287e-03,9.209163e-03,1.953125e-05,0.0825
422,6.643621e-02,7.423072e-03,9.206230e-03,1.953125e-05,0.0835
423,6.643338e-02,7.422858e-03,9.203297e-03,1.953125e-05,0.0812
424,6.643055e-02,7.422644e-03,9.200365e-03,1.953125e-05,0.0810
425,6.642772e-02,7.422429e-03,9.197433e-03,1.953125e-05,0.0812
426,6.642489e-02,7.422215e-03,9.194502e-03,1.953125e-05,0.0812
427,6.642206e-02,7.422001e-03,9.191572e-03,1.953125e-05,0.0805
428,6.641923e-02,7.421787e-03,9.188642e-03,1.953125e-05,0.0817
429,6.641640e-02,7.421573e-03,9.185713e-03,1.953125e-05,0.0812
430,6.641357e-02,7.421358e-03,9.182785e-03,1.953125e-05,0.0827
431,6.641074e-02,7.421144e-03,9.179858e-03,1.953125e-05,0.0906
432,6.640791e-02,7.420930e-03,9.176931e-03,1.953125e-05,0.1142
433,6.640508e-02,7.420716e-03,9.174005e-03,1.953125e-05,0.0808
434,6.640226e-02,7.420502e-03,9.171080e-03,1.953125e-05,0.0802
435,6.639943e-02,7.420288e-03,9.168155e-03,1.953125e-05,0.0802
436,6.639660e-02,7.420074e-03,9.165231e-03,1.953125e-05,0.0831
437,6.639377e-02,7.419860e-03,9.162307e-03,1.953125e-05,0.0815
438,6.639095e-02,7.419646e-03,9.159385e-03,1.953125e-05,0.0811
439,6.638812e-02,7.419432e-03,9.156463e-03,1.953125e-05,0.0854
440,6.638529e-02,7.419218e-03,9.153541e-03,1.953125e-05,0.0802
441,6.638247e-02,7.419004e-03,9.150621e-03,1.953125e-05,0.0802
442,6.637964e-02,7.418790e-03,9.147701e-03,1.953125e-05,0.0813
443,6.637681e-02,7.418576e-03,9.144782e-03,1.953125e-05,0.0812
444,6.637399e-02,7.418363e-03,9.141863e-03,1.953125e-05,0.0806
445,6.637116e-02,7.418149e-03,9.138945e-03,1.953125e-05,0.0808
446,6.636834e-02,7.417935e-03,9.136028e-03,1.953125e-05,0.0812
447,6.636551e-02,7.417721e-03,9.133111e-03,1.953125e-05,0.0851
448,6.636269e-02,7.417508e-03,9.130196e-03,1.953125e-05,0.0823
449,6.635986e-02,7.417294e-03,9.127280e-03,1.953125e-05,0.0811
450,6.635704e-02,7.417080e-03,9.124366e-03,1.953125e-05,0.0804
451,6.635421e-02,7.416867e-03,9.121452e-03,1.953125e-05,0.0817
452,6.635139e-02,7.416653e-03,9.118539e-03,1.953125e-05,0.0805
453,6.634857e-02,7.416439e-03,9.115627e-03,1.953125e-05,0.0856
454,6.634574e-02,7.416226e-03,9.112715e-03,1.953125e-05,0.0809
455,6.634292e-02,7.416012e-03,9.109804e-03,1.953125e-05,0.0815
456,6.634010e-02,7.415799e-03,9.106894e-03,1.953125e-05,0.0813
457,6.633728e-02,7.415585e-03,9.103984e-03,1.953125e-05,0.0809
458,6.633445e-02,7.415372e-03,9.101075e-03,1.953125e-05,0.0808
459,6.633163e-02,7.415159e-03,9.098167e-03,1.953125e-05,0.0811
460,6.632881e-02,7.414945e-03,9.095259e-03,1.953125e-05,0.0803
461,6.632599e-02,7.414732e-03,9.092352e-03,1.953125e-05,0.0825
462,6.632317e-02,7.414518e-03,9.089446e-03,1.953125e-05,0.0829
463,6.632035e-02,7.414305e-03,9.086540e-03,1.953125e-05,0.0799
464,6.631752e-02,7.414092e-03,9.083635e-03,1.953125e-05,0.0806
465,6.631470e-02,7.413878e-03,9.080731e-03,1.953125e-05,0.0810
466,6.631188e-02,7.413665e-03,9.077828e-03,1.953125e-05,0.0812
467,6.630906e-02,7.413452e-03,9.074925e-03,1.953125e-05,0.0817
468,6.630624e-02,7.413239e-03,9.072023e-03,1.953125e-05,0.0811
469,6.630342e-02,7.413026e-03,9.069121e-03,1.953125e-05,0.0811
470,6.630060e-02,7.412812e-03,9.066220e-03,1.953125e-05,0.0842
471,6.629778e-02,7.412599e-03,9.063320e-03,1.953125e-05,0.0804
472,6.629497e-02,7.412386e-03,9.060421e-03,1.953125e-05,0.0803
473,6.629215e-02,7.412173e-03,9.057522e-03,1.953125e-05,0.0812
474,6.628933e-02,7.411960e-03,9.054624e-03,1.953125e-05,0.0804
475,6.628651e-02,7.411747e-03,9.051727e-03,1.953125e-05,0.0835
476,6.628369e-02,7.411534e-03,9.048830e-03,1.953125e-05,0.0810
477,6.628087e-02,7.411321e-03,9.045934e-03,1.953125e-05,0.0810
478,6.627806e-02,7.411108e-03,9.043039e-03,1.953125e-05,0.0811
479,6.627524e-02,7.410895e-03,9.040144e-03,1.953125e-05,0.0805
480,6.627242e-02,7.410682e-03,9.037250e-03,1.953125e-05,0.0809
481,6.626961e-02,7.410469e-03,9.034357e-03,1.953125e-05,0.0857
482,6.626679e-02,7.410257e-03,9.031464e-03,1.953125e-05,0.0854
483,6.626397e-02,7.410044e-03,9.028572e-03,1.953125e-05,0.0805
484,6.626116e-02,7.409831e-03,9.025681e-03,1.953125e-05,0.0827
485,6.625834e-02,7.409618e-03,9.022790e-03,1.953125e-05,0.0811
486,6.625553e-02,7.409405e-03,9.019900e-03,1.953125e-05,0.0808
487,6.625271e-02,7.409193e-03,9.017011e-03,1.953125e-05,0.0810
488,6.624989e-02,7.408980e-03,9.014123e-03,1.953125e-05,0.0877
489,6.624708e-02,7.408767e-03,9.011235e-03,1.953125e-05,0.0816
490,6.624427e-02,7.408555e-03,9.008348e-03,1.953125e-05,0.0816
491,6.624145e-02,7.408342e-03,9.005461e-03,1.953125e-05,0.0816
492,6.623864e-02,7.408129e-03,9.002575e-03,1.953125e-05,0.0810
493,6.623582e-02,7.407917e-03,8.999690e-03,1.953125e-05,0.0809
494,6.623301e-02,7.407704e-03,8.996806e-03,1.953125e-05,0.0834
495,6.623020e-02,7.407492e-03,8.993922e-03,1.953125e-05,0.0808
496,6.622738e-02,7.407279e-03,8.991039e-03,1.953125e-05,0.0836
497,6.622457e-02,7.407067e-03,8.988156e-03,1.953125e-05,0.0817
498,6.622176e-02,7.406854e-03,8.985275e-03,1.953125e-05,0.0814
499,6.621894e-02,7.406642e-03,8.982394e-03,1.953125e-05,0.0802
500,6.621613e-02,7.406430e-03,8.979513e-03,1.953125e-05,0.0850


==> Data/it_table_2.txt <==
metric,A,t,k,J,norm_V_L2,mesh_quality
SP,,0.01,500,6.6216e-02,7.4064e-03,8.9795e-03
H1,0.0625,0.01,500,2.6902e-02,7.9663e-01,6.1500e-15
H2,0.5,0.25,184,1.1114e-03,1.9863e-04,1.0515e-01
H3,0.2,0.4,279,3.6765e-03,1.9815e-04,1.4234e-01
H4,0.05,0.05,500,1.1187e-03,4.7392e-04,1.4791e-01


==> figures/formdefinition.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'formdefinition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{578.95059901bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44147491)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{formdefinition.pdf}}%
    \put(0.26325766,0.29728077){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\innerCirc$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{formdefinition.pdf}}%
    \put(0.36650697,0.42836502){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\R^2$\end{tabular}}}}%
    \put(0.97262292,0.41718366){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\R^2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/formdefinition_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'formdefinition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{585.53659995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43650929)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{formdefinition.pdf}}%
    \put(0.24029659,0.27393702){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\innerCirc$\end{tabular}}}}%
    \put(1.02916313,0.12099427){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\varphi(\innerCirc)=u_{\varphi}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{formdefinition.pdf}}%
    \put(0.36238457,0.42354686){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\R^2$\end{tabular}}}}%
    \put(0.96168305,0.41249126){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\R^2$\end{tabular}}}}%
    \put(0.48834896,0.26293556){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\varphi$\end{tabular}}}}%
  \end{picture}%
\endgroup%

